Thermoelectric power factors of defective scandium nitride nanostructures from first principles

The thermoelectric properties of scandium nitride are strongly influenced by structural and electronic factors arising from defects and impurities. Nevertheless, the mechanisms by which these microscopic features affect transport are not yet fully understood. Experiments show a large variability in the electronic transport properties, with a strong dependence on the experimental conditions, and attempts to improve thermoelectric efficiency often lead to conflicting effects. In this work, we employ the Landauer approach to analyze the effects of different kinds of structural defects and impurities on electronic transport in scandium nitride. This approach allows us to relate the transport mechanisms to the structural and electronic modifications introduced in the lattice, with atomistic resolution. In light of these new insights, we propose a rationale relating part of the experimental variability to its microscopic origin.

==> data/155O+gl.in.txt <==
 &CONTROL
 calculation="nscf"
 wf_collect=.true.
! tprnfor    = .true.
 restart_mode="from_scratch", prefix="ScN", pseudo_dir="/home/cigarini/Pseudo",  outdir="./", max_seconds=72800, !etot_conv_thr = 1.0d-6, forc_conv_thr = 1.0d-5,
 /
 &SYSTEM
 ibrav  = 0
 nat    =          242
 ntyp   =            3
 ecutwfc =    50.000000000000000     
 ecutrho =    400.00000000000000    
! nbnd = 20
 nosym = .true.
 noinv = .true.
 occupations = 'smearing',
 degauss = 0.018,
 smearing = 'gaussian',
 vdw_corr="none",
 /
 &ELECTRONS
 conv_thr=1.0d-9,mixing_beta=0.6, mixing_mode = "plain", electron_maxstep=1000,
 /
! &IONS
! ion_dynamics = 'bfgs'
! /
 ATOMIC_SPECIES
   Sc        44.955912    Sc.pbe-spn-kjpaw_psl.1.0.0.UPF
   N         14.0067      N.pbe-n-kjpaw_psl.1.0.0.UPF
   O         15.999       O.pbe-n-kjpaw_psl.1.0.0.UPF               
 ATOMIC_POSITIONS {angstrom}
O 2.264862645 16.323089042 16.323089042
Sc 2.264866853 11.787934429 9.521906946
Sc 2.264866853 9.521906946 11.787934429
Sc 2.264866484 11.782245280 14.046939097
Sc 2.264867220 9.512076689 16.323106481
Sc 2.264866521 11.782243998 18.599206986
Sc 2.264866711 9.521901640 20.858214460
Sc 2.264867220 16.323106481 9.512076689
Sc 2.264866484 14.046939097 11.782245280
Sc 2.264867805 16.323124464 13.995233719
Sc 2.264867805 13.995233719 16.323124464
Sc 2.264867808 16.323122158 18.651052160
Sc 2.264866370 14.046909087 20.863970789
Sc 2.264866711 20.858214460 9.521901640
Sc 2.264866521 18.599206986 11.782243998
Sc 2.264866370 20.863970789 14.046909087
Sc 2.264867808 18.651052160 16.323122158
Sc 2.264866408 20.863969614 18.599230634
Sc 2.264866408 18.599230634 20.863969614
N 2.264861399 11.798651025 11.798651025
N 2.264861117 9.529840818 9.529840818
N 2.264861998 11.819298651 16.323102321
N 2.264861229 9.532206967 14.060878755
N 2.264861339 11.798642560 20.847521432
N 2.264861185 9.532205117 18.585284380
N 2.264861998 16.323102321 11.819298651
N 2.264861229 14.060878755 9.532206967
N 2.264861662 14.073272902 14.073272902
N 2.264861992 16.323100506 20.826932605
N 2.264861618 14.073276752 18.572931240
N 2.264861339 20.847521432 11.798642560
N 2.264861185 18.585284380 9.532205117
N 2.264861992 20.826932605 16.323100506
N 2.264861618 18.572931240 14.073276752
N 2.264861338 20.847527791 20.847527791
N 2.264861575 18.572924299 18.572924299
Sc 2.264866793 23.124321981 11.787906739
Sc 2.264867257 23.134183725 16.323102887
Sc 2.264866737 23.124329449 20.858240185
N 2.264861105 23.116356495 9.529833887
N 2.264861249 23.114023734 14.060864293
N 2.264861245 23.114024728 18.585296397
Sc 2.264866793 11.787906739 23.124321981
Sc 2.264867257 16.323102887 23.134183725
Sc 2.264866737 20.858240185 23.124329449
N 2.264861105 9.529833887 23.116356495
N 2.264861249 14.060864293 23.114023734
N 2.264861164 23.116364950 23.116364950
N 2.264861245 18.585296397 23.114024728
Sc 2.264866820 9.524903735 7.260615768
Sc 2.264866294 14.054670851 7.259696306
Sc 2.264866320 18.591487350 7.259696664
N 2.264861065 11.794301945 7.264479702
N 2.264861223 16.323099563 7.269674033
N 2.264860998 20.851855159 7.264479376
Sc 2.264866774 23.121300104 7.260612235
Sc 2.264866968 9.524894052 25.385566531
Sc 2.264866445 14.054657306 25.386508531
Sc 2.264866485 18.591498858 25.386510252
N 2.264861071 11.794292935 25.381707482
N 2.264861276 16.323099179 25.376521289
N 2.264861060 20.851864673 25.381710213
Sc 2.264866941 23.121310936 25.385576022
Sc 2.264865949 11.790090880 4.997219609
Sc 2.264866372 16.323111517 4.997231026
Sc 2.264865836 20.856053076 4.997224113
N 2.264860954 9.528849262 4.997219565
N 2.264860925 14.059680873 4.997228456
N 2.264860906 18.586488007 4.997229896
N 2.264860969 23.117342860 4.997221740
Sc 2.264866968 25.385566531 9.524894052
Sc 2.264866445 25.386508531 14.054657306
Sc 2.264866485 25.386510252 18.591498858
N 2.264861071 25.381707482 11.794292935
N 2.264861276 25.376521289 16.323099179
N 2.264861060 25.381710213 20.851864673
Sc 2.264866941 25.385576022 23.121310936
N 2.264861004 25.382884885 7.263283731
N 2.264861056 25.382889402 25.382889402
Sc 2.264866380 25.384932077 4.997214738
Sc 2.264866820 7.260615768 9.524903735
Sc 2.264866294 7.259696306 14.054670851
Sc 2.264866320 7.259696664 18.591487350
N 2.264861065 7.264479702 11.794301945
N 2.264861223 7.269674033 16.323099563
N 2.264860998 7.264479376 20.851855159
Sc 2.264866774 7.260612235 23.121300104
N 2.264860999 7.263285952 7.263285952
N 2.264861004 7.263283731 25.382884885
Sc 2.264866209 7.261245283 4.997212902
Sc 2.264865949 4.997219609 11.790090880
Sc 2.264866372 4.997231026 16.323111517
Sc 2.264865836 4.997224113 20.856053076
N 2.264860954 4.997219565 9.528849262
N 2.264860925 4.997228456 14.059680873
N 2.264860906 4.997229896 18.586488007
N 2.264860969 4.997221740 23.117342860
Sc 2.264866209 4.997212902 7.261245283
Sc 2.264866380 4.997214738 25.384932077
N 2.264860890 4.997216189 4.997216189
Sc 2.264865949 27.648919609 11.790090880
Sc 2.264866372 27.648931026 16.323111517
Sc 2.264865836 27.648924113 20.856053076
N 2.264860954 27.648919565 9.528849262
N 2.264860925 27.648928456 14.059680873
N 2.264860906 27.648929896 18.586488007
N 2.264860969 27.648921740 23.117342860
Sc 2.264866209 27.648912902 7.261245283
Sc 2.264866380 27.648914738 25.384932077
N 2.264860890 27.648916189 4.997216189
Sc 2.264865949 11.790090880 27.648919609
Sc 2.264866372 16.323111517 27.648931026
Sc 2.264865836 20.856053076 27.648924113
N 2.264860954 9.528849262 27.648919565
N 2.264860925 14.059680873 27.648928456
N 2.264860906 18.586488007 27.648929896
N 2.264860969 23.117342860 27.648921740
Sc 2.264866380 25.384932077 27.648914738
Sc 2.264866209 7.261245283 27.648912902
N 2.264860890 4.997216189 27.648916189
N 2.264860890 27.648916189 27.648916189
Sc 0.000000000 4.997239042 4.997239042
Sc 0.000000000 7.262409042 7.262409042
N 0.000000000 7.262409042 4.997239042
N 0.000000000 4.997239042 7.262409042
Sc 0.000000000 4.997239042 9.527579042
Sc 0.000000000 4.997239042 14.057919042
Sc 0.000000000 4.997239042 18.588259042
Sc 0.000000000 4.997239042 23.118599042
Sc 0.000000000 9.527579042 4.997239042
Sc 0.000000000 9.527579042 9.527579042
Sc 0.000000000 9.527579042 14.057919042
Sc 0.000000000 9.527579042 18.588259042
Sc 0.000000000 9.527579042 23.118599042
Sc 0.000000000 14.057919042 4.997239042
Sc 0.000000000 14.057919042 9.527579042
Sc 0.000000000 14.057919042 14.057919042
Sc 0.000000000 14.057919042 18.588259042
Sc 0.000000000 14.057919042 23.118599042
Sc 0.000000000 18.588259042 4.997239042
Sc 0.000000000 18.588259042 9.527579042
Sc 0.000000000 18.588259042 14.057919042
Sc 0.000000000 18.588259042 18.588259042
Sc 0.000000000 18.588259042 23.118599042
Sc 0.000000000 23.118599042 4.997239042
Sc 0.000000000 23.118599042 9.527579042
Sc 0.000000000 23.118599042 14.057919042
Sc 0.000000000 23.118599042 18.588259042
Sc 0.000000000 23.118599042 23.118599042
Sc 0.000000000 7.262409042 11.792749042
Sc 0.000000000 7.262409042 16.323089042
Sc 0.000000000 7.262409042 20.853429042
Sc 0.000000000 7.262409042 25.383769042
Sc 0.000000000 11.792749042 7.262409042
Sc 0.000000000 11.792749042 11.792749042
Sc 0.000000000 11.792749042 16.323089042
Sc 0.000000000 11.792749042 20.853429042
Sc 0.000000000 11.792749042 25.383769042
Sc 0.000000000 16.323089042 7.262409042
Sc 0.000000000 16.323089042 11.792749042
Sc 0.000000000 16.323089042 16.323089042
Sc 0.000000000 16.323089042 20.853429042
Sc 0.000000000 16.323089042 25.383769042
Sc 0.000000000 20.853429042 7.262409042
Sc 0.000000000 20.853429042 11.792749042
Sc 0.000000000 20.853429042 16.323089042
Sc 0.000000000 20.853429042 20.853429042
Sc 0.000000000 20.853429042 25.383769042
Sc 0.000000000 25.383769042 7.262409042
Sc 0.000000000 25.383769042 11.792749042
Sc 0.000000000 25.383769042 16.323089042
Sc 0.000000000 25.383769042 20.853429042
Sc 0.000000000 25.383769042 25.383769042
N 0.000000000 7.262409042 9.527579042
N 0.000000000 7.262409042 14.057919042
N 0.000000000 7.262409042 18.588259042
N 0.000000000 7.262409042 23.118599042
N 0.000000000 11.792749042 4.997239042
N 0.000000000 11.792749042 9.527579042
N 0.000000000 11.792749042 14.057919042
N 0.000000000 11.792749042 18.588259042
N 0.000000000 11.792749042 23.118599042
N 0.000000000 16.323089042 4.997239042
N 0.000000000 16.323089042 9.527579042
N 0.000000000 16.323089042 14.057919042
N 0.000000000 16.323089042 18.588259042
N 0.000000000 16.323089042 23.118599042
N 0.000000000 20.853429042 4.997239042
N 0.000000000 20.853429042 9.527579042
N 0.000000000 20.853429042 14.057919042
N 0.000000000 20.853429042 18.588259042
N 0.000000000 20.853429042 23.118599042
N 0.000000000 25.383769042 4.997239042
N 0.000000000 25.383769042 9.527579042
N 0.000000000 25.383769042 14.057919042
N 0.000000000 25.383769042 18.588259042
N 0.000000000 25.383769042 23.118599042
N 0.000000000 4.997239042 11.792749042
N 0.000000000 4.997239042 16.323089042
N 0.000000000 4.997239042 20.853429042
N 0.000000000 4.997239042 25.383769042
N 0.000000000 9.527579042 7.262409042
N 0.000000000 9.527579042 11.792749042
N 0.000000000 9.527579042 16.323089042
N 0.000000000 9.527579042 20.853429042
N 0.000000000 9.527579042 25.383769042
N 0.000000000 14.057919042 7.262409042
N 0.000000000 14.057919042 11.792749042
N 0.000000000 14.057919042 16.323089042
N 0.000000000 14.057919042 20.853429042
N 0.000000000 14.057919042 25.383769042
N 0.000000000 18.588259042 7.262409042
N 0.000000000 18.588259042 11.792749042
N 0.000000000 18.588259042 16.323089042
N 0.000000000 18.588259042 20.853429042
N 0.000000000 18.588259042 25.383769042
N 0.000000000 23.118599042 7.262409042
N 0.000000000 23.118599042 11.792749042
N 0.000000000 23.118599042 16.323089042
N 0.000000000 23.118599042 20.853429042
N 0.000000000 23.118599042 25.383769042
Sc 0.000000000 27.648939042 4.997239042
N 0.000000000 27.648939042 7.262409042
Sc 0.000000000 27.648939042 9.527579042
Sc 0.000000000 27.648939042 14.057919042
Sc 0.000000000 27.648939042 18.588259042
Sc 0.000000000 27.648939042 23.118599042
N 0.000000000 27.648939042 11.792749042
N 0.000000000 27.648939042 16.323089042
N 0.000000000 27.648939042 20.853429042
N 0.000000000 27.648939042 25.383769042
Sc 0.000000000 4.997239042 27.648939042
N 0.000000000 7.262409042 27.648939042
Sc 0.000000000 9.527579042 27.648939042
Sc 0.000000000 14.057919042 27.648939042
Sc 0.000000000 18.588259042 27.648939042
Sc 0.000000000 23.118599042 27.648939042
N 0.000000000 11.792749042 27.648939042
N 0.000000000 16.323089042 27.648939042
N 0.000000000 20.853429042 27.648939042
N 0.000000000 25.383769042 27.648939042
Sc 0.000000000 27.648939042 27.648939042
 K_POINTS {automatic} 
7 1 1 0 0 0
 CELL_PARAMETERS {angstrom}
    4.53034    0.0000000000    0.0000000000
    0.0000000000   43.591020000    0.0000000000
    0.0000000000    0.0000000000   43.591020000




==> data/155O.in.txt <==
 &CONTROL
 calculation="nscf"
 wf_collect=.true.
! tprnfor    = .true.
 restart_mode="from_scratch", prefix="ScN", pseudo_dir="/home/cigarini/Pseudo",  outdir="./", max_seconds=82800, !etot_conv_thr = 1.0d-6, forc_conv_thr = 1.0d-5,
 /
 &SYSTEM
 ibrav  = 0
 nat    =          242
 ntyp   =            3
 ecutwfc =    50.000000000000000     
 ecutrho =    400.00000000000000    
! nbnd = 20
 nosym = .true.
 noinv = .true.
 occupations = 'smearing',
 degauss = 0.018,
 smearing = 'gaussian',
 vdw_corr="none",
 /
 &ELECTRONS
 conv_thr=1.0d-9,mixing_beta=0.6, mixing_mode = "plain", electron_maxstep=1000,
 /
! &IONS
! ion_dynamics = 'bfgs'
! /
 ATOMIC_SPECIES
   Sc        44.955912    Sc.pbe-spn-kjpaw_psl.1.0.0.UPF
   N         14.0067      N.pbe-n-kjpaw_psl.1.0.0.UPF
   O         15.999       O.pbe-n-kjpaw_psl.1.0.0.UPF               
 ATOMIC_POSITIONS {angstrom}
O       2.264862645    16.323089042    16.323089042
N      -0.000309179     9.529621467    11.793644721
N      -0.000309179    11.793644721     9.529621467
Sc      2.264866853    11.787934429     9.521906946
Sc     -0.000303227     9.525183673     9.525183673
Sc      2.264866853     9.521906946    11.787934429
Sc     -0.000304132    11.788583882    11.788583882
N      -0.000308849     9.540682524    16.323098230
N      -0.000308916    11.794965005    14.061346411
Sc      2.264866484    11.782245280    14.046939097
Sc     -0.000303647     9.523338635    14.053340364
Sc      2.264867220     9.512076689    16.323106481
Sc     -0.000303288    11.769179495    16.323109652
N      -0.000309235     9.529617299    20.852515853
N      -0.000308956    11.794962271    18.584825672
Sc      2.264866521    11.782243998    18.599206986
Sc     -0.000303602     9.523337328    18.592811443
Sc      2.264866711     9.521901640    20.858214460
Sc     -0.000304245    11.788566703    20.857573809
N      -0.000308916    14.061346411    11.794965005
N      -0.000308849    16.323098230     9.540682524
Sc      2.264867220    16.323106481     9.512076689
Sc     -0.000303647    14.053340364     9.523338635
Sc      2.264866484    14.046939097    11.782245280
Sc     -0.000303288    16.323109652    11.769179495
N      -0.000308086    14.091831933    16.323113083
N      -0.000308086    16.323113083    14.091831933
Sc      2.264867805    16.323124464    13.995233719
Sc     -0.000303812    14.055470724    14.055470724
Sc      2.264867805    13.995233719    16.323124464
Sc     -0.000300745    16.323137930    16.323137930
N      -0.000308962    14.061335603    20.851243155
N      -0.000308073    16.323111717    18.554385607
Sc      2.264867808    16.323122158    18.651052160
Sc     -0.000303708    14.055476180    18.590729853
Sc      2.264866370    14.046909087    20.863970789
Sc     -0.000303345    16.323106295    20.877103041
N      -0.000308956    18.584825672    11.794962271
N      -0.000309235    20.852515853     9.529617299
Sc      2.264866711    20.858214460     9.521901640
Sc     -0.000303602    18.592811443     9.523337328
Sc      2.264866521    18.599206986    11.782243998
Sc     -0.000304245    20.857573809    11.788566703
N      -0.000308073    18.554385607    16.323111717
N      -0.000308962    20.851243155    14.061335603
Sc      2.264866370    20.863970789    14.046909087
Sc     -0.000303708    18.590729853    14.055476180
Sc      2.264867808    18.651052160    16.323122158
Sc     -0.000303345    20.877103041    16.323106295
N      -0.000308977    18.584832798    20.851244472
N      -0.000308977    20.851244472    18.584832798
Sc      2.264866408    20.863969614    18.599230634
Sc     -0.000303640    18.590721015    18.590721015
Sc      2.264866408    18.599230634    20.863969614
Sc     -0.000304297    20.857587406    20.857587406
N       2.264861399    11.798651025    11.798651025
N       2.264861117     9.529840818     9.529840818
N       2.264861998    11.819298651    16.323102321
N       2.264861229     9.532206967    14.060878755
N       2.264861339    11.798642560    20.847521432
N       2.264861185     9.532205117    18.585284380
N       2.264861998    16.323102321    11.819298651
N       2.264861229    14.060878755     9.532206967
N       2.264861662    14.073272902    14.073272902
N       2.264861992    16.323100506    20.826932605
N       2.264861618    14.073276752    18.572931240
N       2.264861339    20.847521432    11.798642560
N       2.264861185    18.585284380     9.532205117
N       2.264861992    20.826932605    16.323100506
N       2.264861618    18.572931240    14.073276752
N       2.264861338    20.847527791    20.847527791
N       2.264861575    18.572924299    18.572924299
N      -0.000309179    23.116590769    11.793630814
Sc     -0.000303338    23.121023544     9.525171070
Sc      2.264866793    23.124321981    11.787906739
N      -0.000308846    23.105550843    16.323096668
Sc     -0.000303681    23.122913576    14.053307183
Sc      2.264867257    23.134183725    16.323102887
N      -0.000309176    23.116594944    20.852528937
Sc     -0.000303620    23.122914037    18.592839502
Sc      2.264866737    23.124329449    20.858240185
N       2.264861105    23.116356495     9.529833887
N       2.264861249    23.114023734    14.060864293
N       2.264861245    23.114024728    18.585296397
N      -0.000309179    11.793630814    23.116590769
Sc      2.264866793    11.787906739    23.124321981
Sc     -0.000303338     9.525171070    23.121023544
N      -0.000308846    16.323096668    23.105550843
Sc      2.264867257    16.323102887    23.134183725
Sc     -0.000303681    14.053307183    23.122913576
N      -0.000309176    20.852528937    23.116594944
Sc      2.264866737    20.858240185    23.124329449
Sc     -0.000303620    18.592839502    23.122914037
N       2.264861105     9.529833887    23.116356495
N       2.264861249    14.060864293    23.114023734
Sc     -0.000303327    23.121039169    23.121039169
N       2.264861164    23.116364950    23.116364950
N       2.264861245    18.585296397    23.114024728
N      -0.000309338     9.528308041     7.262894744
Sc      2.264866820     9.524903735     7.260615768
Sc     -0.000304150    11.789979020     7.260418452
N      -0.000309326    14.059453048     7.263595354
Sc      2.264866294    14.054670851     7.259696306
Sc     -0.000303708    16.323110369     7.256255387
N      -0.000309368    18.586713154     7.263595363
Sc      2.264866320    18.591487350     7.259696664
Sc     -0.000304263    20.856165073     7.260419664
N       2.264861065    11.794301945     7.264479702
N       2.264861223    16.323099563     7.269674033
N       2.264860998    20.851855159     7.264479376
N      -0.000309358    23.117884383     7.262892520
Sc      2.264866774    23.121300104     7.260612235
N      -0.000309320     9.528301799    25.383282615
Sc      2.264866968     9.524894052    25.385566531
Sc     -0.000304026    11.789964203    25.385776745
N      -0.000309298    14.059445556    25.382602030
Sc      2.264866445    14.054657306    25.386508531
Sc     -0.000303552    16.323108367    25.389948472
N      -0.000309305    18.586720174    25.382603661
Sc      2.264866485    18.591498858    25.386510252
Sc     -0.000304067    20.856180033    25.385781388
N       2.264861071    11.794292935    25.381707482
N       2.264861276    16.323099179    25.376521289
N       2.264861060    20.851864673    25.381710213
N      -0.000309272    23.117891873    25.383287931
Sc      2.264866941    23.121310936    25.385576022
N      -0.000309420    11.793501494     4.997223802
Sc      2.264865949    11.790090880     4.997219609
Sc     -0.000303954     9.525541740     4.997215514
N      -0.000309307    16.323101491     4.997227196
Sc      2.264866372    16.323111517     4.997231026
Sc     -0.000304605    14.055256853     4.997223818
N      -0.000309444    20.852657050     4.997225760
Sc      2.264865836    20.856053076     4.997224113
Sc     -0.000304509    18.590903765     4.997226830
N       2.264860954     9.528849262     4.997219565
N       2.264860925    14.059680873     4.997228456
N       2.264860906    18.586488007     4.997229896
Sc     -0.000303975    23.120661794     4.997219462
N       2.264860969    23.117342860     4.997221740
N      -0.000309320    25.383282615     9.528301799
Sc      2.264866968    25.385566531     9.524894052
Sc     -0.000304026    25.385776745    11.789964203
N      -0.000309298    25.382602030    14.059445556
Sc      2.264866445    25.386508531    14.054657306
Sc     -0.000303552    25.389948472    16.323108367
N      -0.000309305    25.382603661    18.586720174
Sc      2.264866485    25.386510252    18.591498858
Sc     -0.000304067    25.385781388    20.856180033
N       2.264861071    25.381707482    11.794292935
N       2.264861276    25.376521289    16.323099179
N       2.264861060    25.381710213    20.851864673
N      -0.000309272    25.383287931    23.117891873
Sc      2.264866941    25.385576022    23.121310936
Sc     -0.000303781    25.384735976     7.261437804
N       2.264861004    25.382884885     7.263283731
Sc     -0.000303635    25.384742905    25.384742905
N       2.264861056    25.382889402    25.382889402
N      -0.000309381    25.383380842     4.997218132
Sc      2.264866380    25.384932077     4.997214738
N      -0.000309338     7.262894744     9.528308041
Sc      2.264866820     7.260615768     9.524903735
Sc     -0.000304150     7.260418452    11.789979020
N      -0.000309326     7.263595354    14.059453048
Sc      2.264866294     7.259696306    14.054670851
Sc     -0.000303708     7.256255387    16.323110369
N      -0.000309368     7.263595363    18.586713154
Sc      2.264866320     7.259696664    18.591487350
Sc     -0.000304263     7.260419664    20.856165073
N       2.264861065     7.264479702    11.794301945
N       2.264861223     7.269674033    16.323099563
N       2.264860998     7.264479376    20.851855159
N      -0.000309358     7.262892520    23.117884383
Sc      2.264866774     7.260612235    23.121300104
Sc     -0.000303933     7.261442070     7.261442070
N       2.264860999     7.263285952     7.263285952
Sc     -0.000303781     7.261437804    25.384735976
N       2.264861004     7.263283731    25.382884885
N      -0.000309424     7.262790421     4.997216842
Sc      2.264866209     7.261245283     4.997212902
N      -0.000309420     4.997223802    11.793501494
Sc     -0.000303954     4.997215514     9.525541740
Sc      2.264865949     4.997219609    11.790090880
N      -0.000309307     4.997227196    16.323101491
Sc     -0.000304605     4.997223818    14.055256853
Sc      2.264866372     4.997231026    16.323111517
N      -0.000309444     4.997225760    20.852657050
Sc     -0.000304509     4.997226830    18.590903765
Sc      2.264865836     4.997224113    20.856053076
N       2.264860954     4.997219565     9.528849262
N       2.264860925     4.997228456    14.059680873
N       2.264860906     4.997229896    18.586488007
Sc     -0.000303975     4.997219462    23.120661794
N       2.264860969     4.997221740    23.117342860
N      -0.000309424     4.997216842     7.262790421
Sc      2.264866209     4.997212902     7.261245283
N      -0.000309381     4.997218132    25.383380842
Sc      2.264866380     4.997214738    25.384932077
Sc     -0.000304619     4.997211175     4.997211175
N       2.264860890     4.997216189     4.997216189
N      -0.000309420    27.648923802    11.793501494
Sc     -0.000303954    27.648915514     9.525541740
Sc      2.264865949    27.648919609    11.790090880
N      -0.000309307    27.648927196    16.323101491
Sc     -0.000304605    27.648923818    14.055256853
Sc      2.264866372    27.648931026    16.323111517
N      -0.000309444    27.648925760    20.852657050
Sc     -0.000304509    27.648926830    18.590903765
Sc      2.264865836    27.648924113    20.856053076
N       2.264860954    27.648919565     9.528849262
N       2.264860925    27.648928456    14.059680873
N       2.264860906    27.648929896    18.586488007
Sc     -0.000303975    27.648919462    23.120661794
N       2.264860969    27.648921740    23.117342860
N      -0.000309424    27.648916842     7.262790421
Sc      2.264866209    27.648912902     7.261245283
N      -0.000309381    27.648918132    25.383380842
Sc      2.264866380    27.648914738    25.384932077
Sc     -0.000304619    27.648911175     4.997211175
N       2.264860890    27.648916189     4.997216189
N      -0.000309420    11.793501494    27.648923802
Sc      2.264865949    11.790090880    27.648919609
Sc     -0.000303954     9.525541740    27.648915514
N      -0.000309307    16.323101491    27.648927196
Sc      2.264866372    16.323111517    27.648931026
Sc     -0.000304605    14.055256853    27.648923818
N      -0.000309444    20.852657050    27.648925760
Sc      2.264865836    20.856053076    27.648924113
Sc     -0.000304509    18.590903765    27.648926830
N       2.264860954     9.528849262    27.648919565
N       2.264860925    14.059680873    27.648928456
N       2.264860906    18.586488007    27.648929896
Sc     -0.000303975    23.120661794    27.648919462
N       2.264860969    23.117342860    27.648921740
N      -0.000309381    25.383380842    27.648918132
Sc      2.264866380    25.384932077    27.648914738
N      -0.000309424     7.262790421    27.648916842
Sc      2.264866209     7.261245283    27.648912902
Sc     -0.000304619     4.997211175    27.648911175
N       2.264860890     4.997216189    27.648916189
Sc     -0.000304619    27.648911175    27.648911175
N       2.264860890    27.648916189    27.648916189
 K_POINTS {automatic} 
7 1 1 0 0 0
 CELL_PARAMETERS {angstrom}
    4.53034    0.0000000000    0.0000000000
    0.0000000000   43.591020000    0.0000000000
    0.0000000000    0.0000000000   43.591020000




==> data/155v+gl.in.txt <==
 &CONTROL
 calculation="nscf"
 wf_collect=.true.
! tprnfor    = .true.
 restart_mode="from_scratch", prefix="ScN", pseudo_dir="/home/cigarini/Pseudo",  outdir="./", max_seconds=72800,! etot_conv_thr = 1.0d-6, forc_conv_thr = 1.0d-5,
 /
 &SYSTEM
 ibrav  = 0
 nat    =        241
 ntyp   =            2
 ecutwfc =    50.000000000000000     
 ecutrho =    400.00000000000000    
! nbnd = 20
 nosym = .true.
 noinv = .true.
 occupations = 'smearing',
 degauss = 0.018,
 smearing = 'gaussian',
 vdw_corr="none",
 /
 &ELECTRONS
 conv_thr=1.0d-9,mixing_beta=0.6, mixing_mode = "plain", electron_maxstep=1000,
 /
! &IONS
! ion_dynamics = 'bfgs'
! /
 ATOMIC_SPECIES
   Sc        44.955912    Sc.pbe-spn-kjpaw_psl.1.0.0.UPF
   N         14.0067      N.pbe-n-kjpaw_psl.1.0.0.UPF
!  O         15.999       O.pbe-n-kjpaw_psl.1.0.0.UPF               
 ATOMIC_POSITIONS {angstrom}
Sc      0.000000000    4.997288756    4.997288756
Sc      0.000000000    7.262458756    7.262458756
N       0.000000000    7.262458756    4.997288756
N       0.000000000    4.997288756    7.262458756
Sc      0.000000000    4.997288756    9.527628756
Sc      0.000000000    4.997288756   14.057968756
Sc      0.000000000    4.997288756   18.588308756
Sc      0.000000000    4.997288756   23.118648756
Sc      0.000000000    9.527628756    4.997288756
Sc      0.000000000    9.527628756    9.527628756
Sc      0.000000000    9.527628756   14.057968756
Sc      0.000000000    9.527628756   18.588308756
Sc      0.000000000    9.527628756   23.118648756
Sc      0.000000000   14.057968756    4.997288756
Sc      0.000000000   14.057968756    9.527628756
Sc      0.000000000   14.057968756   14.057968756
Sc      0.000000000   14.057968756   18.588308756
Sc      0.000000000   14.057968756   23.118648756
Sc      0.000000000   18.588308756    4.997288756
Sc      0.000000000   18.588308756    9.527628756
Sc      0.000000000   18.588308756   14.057968756
Sc      0.000000000   18.588308756   18.588308756
Sc      0.000000000   18.588308756   23.118648756
Sc      0.000000000   23.118648756    4.997288756
Sc      0.000000000   23.118648756    9.527628756
Sc      0.000000000   23.118648756   14.057968756
Sc      0.000000000   23.118648756   18.588308756
Sc      0.000000000   23.118648756   23.118648756
Sc      0.000000000    7.262458756   11.792798756
Sc      0.000000000    7.262458756   16.323138756
Sc      0.000000000    7.262458756   20.853478755
Sc      0.000000000    7.262458756   25.383818756
Sc      0.000000000   11.792798756    7.262458756
Sc      0.000000000   11.792798756   11.792798756
Sc      0.000000000   11.792798756   16.323138756
Sc      0.000000000   11.792798756   20.853478755
Sc      0.000000000   11.792798756   25.383818756
Sc      0.000000000   16.323138756    7.262458756
Sc      0.000000000   16.323138756   11.792798756
Sc      0.000000000   16.323138756   16.323138756
Sc      0.000000000   16.323138756   20.853478755
Sc      0.000000000   16.323138756   25.383818756
Sc      0.000000000   20.853478755    7.262458756
Sc      0.000000000   20.853478755   11.792798756
Sc      0.000000000   20.853478755   16.323138756
Sc      0.000000000   20.853478755   20.853478755
Sc      0.000000000   20.853478755   25.383818756
Sc      0.000000000   25.383818756    7.262458756
Sc      0.000000000   25.383818756   11.792798756
Sc      0.000000000   25.383818756   16.323138756
Sc      0.000000000   25.383818756   20.853478755
Sc      0.000000000   25.383818756   25.383818756
N       0.000000000    7.262458756    9.527628756
N       0.000000000    7.262458756   14.057968756
N       0.000000000    7.262458756   18.588308756
N       0.000000000    7.262458756   23.118648756
N       0.000000000   11.792798756    4.997288756
N       0.000000000   11.792798756    9.527628756
N       0.000000000   11.792798756   14.057968756
N       0.000000000   11.792798756   18.588308756
N       0.000000000   11.792798756   23.118648756
N       0.000000000   16.323138756    4.997288756
N       0.000000000   16.323138756    9.527628756
N       0.000000000   16.323138756   14.057968756
N       0.000000000   16.323138756   18.588308756
N       0.000000000   16.323138756   23.118648756
N       0.000000000   20.853478755    4.997288756
N       0.000000000   20.853478755    9.527628756
N       0.000000000   20.853478755   14.057968756
N       0.000000000   20.853478755   18.588308756
N       0.000000000   20.853478755   23.118648756
N       0.000000000   25.383818756    4.997288756
N       0.000000000   25.383818756    9.527628756
N       0.000000000   25.383818756   14.057968756
N       0.000000000   25.383818756   18.588308756
N       0.000000000   25.383818756   23.118648756
N       0.000000000    4.997288756   11.792798756
N       0.000000000    4.997288756   16.323138756
N       0.000000000    4.997288756   20.853478755
N       0.000000000    4.997288756   25.383818756
N       0.000000000    9.527628756    7.262458756
N       0.000000000    9.527628756   11.792798756
N       0.000000000    9.527628756   16.323138756
N       0.000000000    9.527628756   20.853478755
N       0.000000000    9.527628756   25.383818756
N       0.000000000   14.057968756    7.262458756
N       0.000000000   14.057968756   11.792798756
N       0.000000000   14.057968756   16.323138756
N       0.000000000   14.057968756   20.853478755
N       0.000000000   14.057968756   25.383818756
N       0.000000000   18.588308756    7.262458756
N       0.000000000   18.588308756   11.792798756
N       0.000000000   18.588308756   16.323138756
N       0.000000000   18.588308756   20.853478755
N       0.000000000   18.588308756   25.383818756
N       0.000000000   23.118648756    7.262458756
N       0.000000000   23.118648756   11.792798756
N       0.000000000   23.118648756   16.323138756
N       0.000000000   23.118648756   20.853478755
N       0.000000000   23.118648756   25.383818756
Sc      0.000000000   27.648988755    4.997288756
N       0.000000000   27.648988755    7.262458756
Sc      0.000000000   27.648988755    9.527628756
Sc      0.000000000   27.648988755   14.057968756
Sc      0.000000000   27.648988755   18.588308756
Sc      0.000000000   27.648988755   23.118648756
N       0.000000000   27.648988755   11.792798756
N       0.000000000   27.648988755   16.323138756
N       0.000000000   27.648988755   20.853478755
N       0.000000000   27.648988755   25.383818756
Sc      0.000000000    4.997288756   27.648988755
N       0.000000000    7.262458756   27.648988755
Sc      0.000000000    9.527628756   27.648988755
Sc      0.000000000   14.057968756   27.648988755
Sc      0.000000000   18.588308756   27.648988755
Sc      0.000000000   23.118648756   27.648988755
N       0.000000000   11.792798756   27.648988755
N       0.000000000   16.323138756   27.648988755
N       0.000000000   20.853478755   27.648988755
N       0.000000000   25.383818756   27.648988755
Sc      0.000000000   27.648988755   27.648988755
Sc 2.264868028 11.783108138 9.515937328
Sc 2.264868028 9.515937328 11.783108138
Sc 2.264868479 11.769728363 14.035122426
Sc 2.264868461 9.496004143 16.323092846
Sc 2.264868459 11.769717010 18.611023136
Sc 2.264867929 9.515920902 20.863048998
Sc 2.264868461 16.323092846 9.496004143
Sc 2.264868479 14.035122426 11.769728363
Sc 2.264869163 16.323141089 13.924480824
Sc 2.264869163 13.924480824 16.323141089
Sc 2.264869107 16.323141843 18.721791266
Sc 2.264868396 14.035087560 20.876539067
Sc 2.264867929 20.863048998 9.515920902
Sc 2.264868459 18.611023136 11.769717010
Sc 2.264868396 20.876539067 14.035087560
Sc 2.264869107 18.721791266 16.323141843
Sc 2.264868354 20.876551881 18.611058702
Sc 2.264868354 18.611058702 20.876551881
N 2.264863305 11.801059367 11.801059367
N 2.264862485 9.530230218 9.530230218
N 2.264863989 11.811156095 16.323102693
N 2.264863081 9.530939624 14.060208247
N 2.264863292 11.801041028 20.845127685
N 2.264863070 9.530932675 18.585934230
N 2.264863989 16.323102693 11.811156095
N 2.264863081 14.060208247 9.530939624
N 2.264863780 14.082753369 14.082753369
N 2.264863978 16.323102267 20.835101822
N 2.264863754 14.082750487 18.563459333
N 2.264863292 20.845127685 11.801041028
N 2.264863070 18.585934230 9.530932675
N 2.264863978 20.835101822 16.323102267
N 2.264863754 18.563459333 14.082750487
N 2.264863267 20.845146021 20.845146021
N 2.264863715 18.563460602 18.563460602
Sc 2.264868077 23.130303425 11.783070591
Sc 2.264868596 23.150213075 16.323093081
Sc 2.264867973 23.130322070 20.863087537
N 2.264862505 23.115975078 9.530215688
N 2.264863115 23.115292131 14.060191430
N 2.264863107 23.115299593 18.585950007
Sc 2.264868077 11.783070591 23.130303425
Sc 2.264868596 16.323093081 23.150213075
Sc 2.264867973 20.863087537 23.130322070
N 2.264862505 9.530215688 23.115975078
N 2.264863115 14.060191430 23.115292131
N 2.264862510 23.115991207 23.115991207
N 2.264863107 18.585950007 23.115299593
Sc 2.264867422 9.522117862 7.258691055
Sc 2.264867140 14.051339466 7.255847699
Sc 2.264867219 18.594775546 7.255844942
N 2.264862308 11.793694738 7.264635846
N 2.264862601 16.323083230 7.269302179
N 2.264862303 20.852452257 7.264631566
Sc 2.264867404 23.124097383 7.258678829
Sc 2.264867567 9.522103023 25.387503657
Sc 2.264867324 14.051332867 25.390349997
Sc 2.264867398 18.594783081 25.390355027
N 2.264862363 11.793682421 25.381564602
N 2.264862661 16.323083131 25.376900206
N 2.264862343 20.852465211 25.381572809
Sc 2.264867547 23.124112396 25.387518183
Sc 2.264866757 11.787115317 4.997223781
Sc 2.264867387 16.323088253 4.997220713
Sc 2.264866647 20.859016145 4.997225262
N 2.264861868 9.528492717 4.997228626
N 2.264862295 14.059172903 4.997229001
N 2.264862295 18.586959407 4.997230853
N 2.264861865 23.117702803 4.997230951
Sc 2.264867567 25.387503657 9.522103023
Sc 2.264867324 25.390349997 14.051332867
Sc 2.264867398 25.390355027 18.594783081
N 2.264862363 25.381564602 11.793682421
N 2.264862661 25.376900206 16.323083131
N 2.264862343 25.381572809 20.852465211
Sc 2.264867547 25.387518183 23.124112396
N 2.264861704 25.382911458 7.263268718
N 2.264861741 25.382918966 25.382918966
Sc 2.264866507 25.386310404 4.997224349
Sc 2.264867422 7.258691055 9.522117862
Sc 2.264867140 7.255847699 14.051339466
Sc 2.264867219 7.255844942 18.594775546
N 2.264862308 7.264635846 11.793694738
N 2.264862601 7.269302179 16.323083230
N 2.264862303 7.264631566 20.852452257
Sc 2.264867404 7.258678829 23.124097383
N 2.264861669 7.263274148 7.263274148
N 2.264861704 7.263268718 25.382911458
Sc 2.264866366 7.259879234 4.997223323
Sc 2.264866757 4.997223781 11.787115317
Sc 2.264867387 4.997220713 16.323088253
Sc 2.264866647 4.997225262 20.859016145
N 2.264861868 4.997228626 9.528492717
N 2.264862295 4.997229001 14.059172903
N 2.264862295 4.997230853 18.586959407
N 2.264861865 4.997230951 23.117702803
Sc 2.264866366 4.997223323 7.259879234
Sc 2.264866507 4.997224349 25.386310404
N 2.264861289 4.997227161 4.997227161
Sc 2.264866757 11.787115317 27.648923781
Sc 2.264867387 16.323088253 27.648920713
Sc 2.264866647 20.859016145 27.648925262
N 2.264861868 9.528492717 27.648928626
N 2.264862295 14.059172903 27.648929001
N 2.264862295 18.586959407 27.648930853
N 2.264861865 23.117702803 27.648930951
Sc 2.264866507 25.386310404 27.648924349
Sc 2.264866366 7.259879234 27.648923323
N 2.264861289 4.997227161 27.648927161
Sc 2.264866757 27.648923781 11.787115317
Sc 2.264867387 27.648920713 16.323088253
Sc 2.264866647 27.648925262 20.859016145
N 2.264861868 27.648928626 9.528492717
N 2.264862295 27.648929001 14.059172903
N 2.264862295 27.648930853 18.586959407
N 2.264861865 27.648930951 23.117702803
Sc 2.264866366 27.648923323 7.259879234
Sc 2.264866507 27.648924349 25.386310404
N 2.264861289 27.648927161 4.997227161
N 2.264861289 27.648927161 27.648927161
 K_POINTS {automatic} 
7 1 1 0 0 0
 CELL_PARAMETERS {angstrom}
    4.53034         0.0000000000   0.0000000000
    0.0000000000   43.591020000    0.0000000000
    0.0000000000    0.0000000000   43.591020000




==> data/155v.in.txt <==
 &CONTROL
 calculation="nscf"
 wf_collect=.true.
! tprnfor    = .true.
 restart_mode="from_scratch", prefix="ScN", pseudo_dir="/home/cigarini/Pseudo",  outdir="./", max_seconds=82800,! etot_conv_thr = 1.0d-6, forc_conv_thr = 1.0d-5,
 /
 &SYSTEM
 ibrav  = 0
 nat    =         241 
 ntyp   =            2
 ecutwfc =    50.000000000000000     
 ecutrho =    400.00000000000000    
! nbnd = 20
 nosym = .true.
 noinv = .true.
 occupations = 'smearing',
 degauss = 0.018,
 smearing = 'gaussian',
 vdw_corr="none",
 /
 &ELECTRONS
 conv_thr=1.0d-9,mixing_beta=0.6, mixing_mode = "plain", electron_maxstep=1000,
 /
! &IONS
! ion_dynamics = 'bfgs'
! /
 ATOMIC_SPECIES
   Sc        44.955912    Sc.pbe-spn-kjpaw_psl.1.0.0.UPF
   N         14.0067      N.pbe-n-kjpaw_psl.1.0.0.UPF
!  O         15.999       O.pbe-n-kjpaw_psl.1.0.0.UPF               
 ATOMIC_POSITIONS {angstrom}
N      -0.000307229     9.528592967    11.792123941
N      -0.000307229    11.792123941     9.528592967
Sc      2.264868028    11.783108138     9.515937328
Sc     -0.000301740     9.523351760     9.523351760
Sc      2.264868028     9.515937328    11.783108138
Sc     -0.000301695    11.787157030    11.787157030
N      -0.000306782     9.538314401    16.323087189
N      -0.000306488    11.790021977    14.061560638
Sc      2.264868479    11.769728363    14.035122426
Sc     -0.000301719     9.518033397    14.048613657
Sc      2.264868461     9.496004143    16.323092846
Sc     -0.000300838    11.744599439    16.323106556
N      -0.000307229     9.528581451    20.854033871
N      -0.000306476    11.790012281    18.584617871
Sc      2.264868459    11.769717010    18.611023136
Sc     -0.000301684     9.518024244    18.597508403
Sc      2.264867929     9.515920902    20.863048998
Sc     -0.000301805    11.787122768    20.859010917
N      -0.000306488    14.061560638    11.790021977
N      -0.000306782    16.323087189     9.538314401
Sc      2.264868461    16.323092846     9.496004143
Sc     -0.000301719    14.048613657     9.518033397
Sc      2.264868479    14.035122426    11.769728363
Sc     -0.000300838    16.323106556    11.744599439
N      -0.000305940    14.098249157    16.323119746
N      -0.000305940    16.323119746    14.098249157
Sc      2.264869163    16.323141089    13.924480824
Sc     -0.000300977    14.063087893    14.063087893
Sc      2.264869163    13.924480824    16.323141089
Sc     -0.000301228    16.323162963    16.323162963
N      -0.000306466    14.061544719    20.856194427
N      -0.000305947    16.323119313    18.548003785
Sc      2.264869107    16.323141843    18.721791266
Sc     -0.000300926    14.063079071    18.583167033
Sc      2.264868396    14.035087560    20.876539067
Sc     -0.000300830    16.323106773    20.901677136
N      -0.000306476    18.584617871    11.790012281
N      -0.000307229    20.854033871     9.528581451
Sc      2.264867929    20.863048998     9.515920902
Sc     -0.000301684    18.597508403     9.518024244
Sc      2.264868459    18.611023136    11.769717010
Sc     -0.000301805    20.859010917    11.787122768
N      -0.000305947    18.548003785    16.323119313
N      -0.000306466    20.856194427    14.061544719
Sc      2.264868396    20.876539067    14.035087560
Sc     -0.000300926    18.583167033    14.063079071
Sc      2.264869107    18.721791266    16.323141843
Sc     -0.000300830    20.901677136    16.323106773
N      -0.000306485    18.584632808    20.856203881
N      -0.000306485    20.856203881    18.584632808
Sc      2.264868354    20.876551881    18.611058702
Sc     -0.000300869    18.583175785    18.583175785
Sc      2.264868354    18.611058702    20.876551881
Sc     -0.000301937    20.859045348    20.859045348
N       2.264863305    11.801059367    11.801059367
N       2.264862485     9.530230218     9.530230218
N       2.264863989    11.811156095    16.323102693
N       2.264863081     9.530939624    14.060208247
N       2.264863292    11.801041028    20.845127685
N       2.264863070     9.530932675    18.585934230
N       2.264863989    16.323102693    11.811156095
N       2.264863081    14.060208247     9.530939624
N       2.264863780    14.082753369    14.082753369
N       2.264863978    16.323102267    20.835101822
N       2.264863754    14.082750487    18.563459333
N       2.264863292    20.845127685    11.801041028
N       2.264863070    18.585934230     9.530932675
N       2.264863978    20.835101822    16.323102267
N       2.264863754    18.563459333    14.082750487
N       2.264863267    20.845146021    20.845146021
N       2.264863715    18.563460602    18.563460602
N      -0.000307195    23.117634767    11.792104148
Sc     -0.000301747    23.122872103     9.523327750
Sc      2.264868077    23.130303425    11.783070591
N      -0.000306731    23.107929458    16.323086424
Sc     -0.000301667    23.128238078    14.048578645
Sc      2.264868596    23.150213075    16.323093081
N      -0.000307216    23.117648522    20.854053485
Sc     -0.000301638    23.128248206    18.597544373
Sc      2.264867973    23.130322070    20.863087537
N       2.264862505    23.115975078     9.530215688
N       2.264863115    23.115292131    14.060191430
N       2.264863107    23.115299593    18.585950007
N      -0.000307195    11.792104148    23.117634767
Sc      2.264868077    11.783070591    23.130303425
Sc     -0.000301747     9.523327750    23.122872103
N      -0.000306731    16.323086424    23.107929458
Sc      2.264868596    16.323093081    23.150213075
Sc     -0.000301667    14.048578645    23.128238078
N      -0.000307216    20.854053485    23.117648522
Sc      2.264867973    20.863087537    23.130322070
Sc     -0.000301638    18.597544373    23.128248206
N       2.264862505     9.530215688    23.115975078
N       2.264863115    14.060191430    23.115292131
Sc     -0.000301767    23.122897158    23.122897158
N       2.264862510    23.115991207    23.115991207
N       2.264863107    18.585950007    23.115299593
N      -0.000307949     9.527437658     7.262263257
Sc      2.264867422     9.522117862     7.258691055
Sc     -0.000302579    11.786940789     7.258166050
N      -0.000307484    14.058679788     7.261909687
Sc      2.264867140    14.051339466     7.255847699
Sc     -0.000302103    16.323087590     7.250469683
N      -0.000307478    18.587455784     7.261907491
Sc      2.264867219    18.594775546     7.255844942
Sc     -0.000302684    20.859193150     7.258160270
N       2.264862308    11.793694738     7.264635846
N       2.264862601    16.323083230     7.269302179
N       2.264862303    20.852452257     7.264631566
N      -0.000307936    23.118761116     7.262256751
Sc      2.264867404    23.124097383     7.258678829
N      -0.000307908     9.527427348    25.383924839
Sc      2.264867567     9.522103023    25.387503657
Sc     -0.000302429    11.786923439    25.388031183
N      -0.000307421    14.058672400    25.384280562
Sc      2.264867324    14.051332867    25.390349997
Sc     -0.000301947    16.323087689    25.395699087
N      -0.000307423    18.587463120    25.384285380
Sc      2.264867398    18.594783081    25.390355027
Sc     -0.000302540    20.859211562    25.388039385
N       2.264862363    11.793682421    25.381564602
N       2.264862661    16.323083131    25.376900206
N       2.264862343    20.852465211    25.381572809
N      -0.000307896    23.118772760    25.383934770
Sc      2.264867547    23.124112396    25.387518183
N      -0.000307901    11.792312076     4.997233037
Sc      2.264866757    11.787115317     4.997223781
Sc     -0.000302756     9.523271336     4.997225897
N      -0.000307621    16.323081735     4.997235579
Sc      2.264867387    16.323088253     4.997220713
Sc     -0.000303050    14.052721784     4.997225666
N      -0.000307902    20.853830797     4.997235869
Sc      2.264866647    20.859016145     4.997225262
Sc     -0.000302952    18.593393830     4.997227265
N       2.264861868     9.528492717     4.997228626
N       2.264862295    14.059172903     4.997229001
N       2.264862295    18.586959407     4.997230853
Sc     -0.000302789    23.122941784     4.997227099
N       2.264861865    23.117702803     4.997230951
N      -0.000307908    25.383924839     9.527427348
Sc      2.264867567    25.387503657     9.522103023
Sc     -0.000302429    25.388031183    11.786923439
N      -0.000307421    25.384280562    14.058672400
Sc      2.264867324    25.390349997    14.051332867
Sc     -0.000301947    25.395699087    16.323087689
N      -0.000307423    25.384285380    18.587463120
Sc      2.264867398    25.390355027    18.594783081
Sc     -0.000302540    25.388039385    20.859211562
N       2.264862363    25.381564602    11.793682421
N       2.264862661    25.376900206    16.323083131
N       2.264862343    25.381572809    20.852465211
N      -0.000307896    25.383934770    23.118772760
Sc      2.264867547    25.387518183    23.124112396
Sc     -0.000302810    25.385763442     7.260420119
N       2.264861704    25.382911458     7.263268718
Sc     -0.000302671    25.385773526    25.385773526
N       2.264861741    25.382918966    25.382918966
N      -0.000308487    25.383876827     4.997229460
Sc      2.264866507    25.386310404     4.997224349
N      -0.000307949     7.262263257     9.527437658
Sc      2.264867422     7.258691055     9.522117862
Sc     -0.000302579     7.258166050    11.786940789
N      -0.000307484     7.261909687    14.058679788
Sc      2.264867140     7.255847699    14.051339466
Sc     -0.000302103     7.250469683    16.323087590
N      -0.000307478     7.261907491    18.587455784
Sc      2.264867219     7.255844942    18.594775546
Sc     -0.000302684     7.258160270    20.859193150
N       2.264862308     7.264635846    11.793694738
N       2.264862601     7.269302179    16.323083230
N       2.264862303     7.264631566    20.852452257
N      -0.000307936     7.262256751    23.118761116
Sc      2.264867404     7.258678829    23.124097383
Sc     -0.000302954     7.260428809     7.260428809
N       2.264861669     7.263274148     7.263274148
Sc     -0.000302810     7.260420119    25.385763442
N       2.264861704     7.263268718    25.382911458
N      -0.000308521     7.262307005     4.997227923
Sc      2.264866366     7.259879234     4.997223323
N      -0.000307901     4.997233037    11.792312076
Sc     -0.000302756     4.997225897     9.523271336
Sc      2.264866757     4.997223781    11.787115317
N      -0.000307621     4.997235579    16.323081735
Sc     -0.000303050     4.997225666    14.052721784
Sc      2.264867387     4.997220713    16.323088253
N      -0.000307902     4.997235869    20.853830797
Sc     -0.000302952     4.997227265    18.593393830
Sc      2.264866647     4.997225262    20.859016145
N       2.264861868     4.997228626     9.528492717
N       2.264862295     4.997229001    14.059172903
N       2.264862295     4.997230853    18.586959407
Sc     -0.000302789     4.997227099    23.122941784
N       2.264861865     4.997230951    23.117702803
N      -0.000308521     4.997227923     7.262307005
Sc      2.264866366     4.997223323     7.259879234
N      -0.000308487     4.997229460    25.383876827
Sc      2.264866507     4.997224349    25.386310404
Sc     -0.000303928     4.997222234     4.997222234
N       2.264861289     4.997227161     4.997227161
N      -0.000307901    11.792312076    27.648933037
Sc      2.264866757    11.787115317    27.648923781
Sc     -0.000302756     9.523271336    27.648925897
N      -0.000307621    16.323081735    27.648935579
Sc      2.264867387    16.323088253    27.648920713
Sc     -0.000303050    14.052721784    27.648925666
N      -0.000307902    20.853830797    27.648935869
Sc      2.264866647    20.859016145    27.648925262
Sc     -0.000302952    18.593393830    27.648927265
N       2.264861868     9.528492717    27.648928626
N       2.264862295    14.059172903    27.648929001
N       2.264862295    18.586959407    27.648930853
Sc     -0.000302789    23.122941784    27.648927099
N       2.264861865    23.117702803    27.648930951
N      -0.000308487    25.383876827    27.648929460
Sc      2.264866507    25.386310404    27.648924349
N      -0.000308521     7.262307005    27.648927923
Sc      2.264866366     7.259879234    27.648923323
Sc     -0.000303928     4.997222234    27.648922234
N       2.264861289     4.997227161    27.648927161
N      -0.000307901    27.648933037    11.792312076
Sc     -0.000302756    27.648925897     9.523271336
Sc      2.264866757    27.648923781    11.787115317
N      -0.000307621    27.648935579    16.323081735
Sc     -0.000303050    27.648925666    14.052721784
Sc      2.264867387    27.648920713    16.323088253
N      -0.000307902    27.648935869    20.853830797
Sc     -0.000302952    27.648927265    18.593393830
Sc      2.264866647    27.648925262    20.859016145
N       2.264861868    27.648928626     9.528492717
N       2.264862295    27.648929001    14.059172903
N       2.264862295    27.648930853    18.586959407
Sc     -0.000302789    27.648927099    23.122941784
N       2.264861865    27.648930951    23.117702803
N      -0.000308521    27.648927923     7.262307005
Sc      2.264866366    27.648923323     7.259879234
N      -0.000308487    27.648929460    25.383876827
Sc      2.264866507    27.648924349    25.386310404
Sc     -0.000303928    27.648922234     4.997222234
N       2.264861289    27.648927161     4.997227161
Sc     -0.000303928    27.648922234    27.648922234
N       2.264861289    27.648927161    27.648927161
 K_POINTS {automatic} 
7 1 1 0 0 0
 CELL_PARAMETERS {angstrom}
    4.53034         0.0000000000   0.0000000000
    0.0000000000   43.591020000    0.0000000000
    0.0000000000    0.0000000000   43.591020000




==> data/333O.in.txt <==
 &CONTROL
 calculation="scf"
 wf_collect=.true.
! tprnfor    = .true.
 restart_mode="from_scratch", prefix="ScN", pseudo_dir="/home/cigarini/Pseudo",  outdir="./", max_seconds=82800, !etot_conv_thr = 1.0d-6, forc_conv_thr = 1.0d-5,
 /
 &SYSTEM
 ibrav  = 0
 nat    =          294
 ntyp   =            3
 ecutwfc =    50.000000000000000     
 ecutrho =    400.00000000000000    
! nbnd = 20
 nosym = .true.
 noinv = .true.
 occupations = 'smearing',
 degauss = 0.018,
 smearing = 'gaussian',
 vdw_corr="none",
 /
 &ELECTRONS
 conv_thr=1.0d-9,mixing_beta=0.6, mixing_mode = "plain", electron_maxstep=1000,
 /
! &IONS
! ion_dynamics = 'bfgs'
! /
 ATOMIC_SPECIES
   Sc        44.955912    Sc.pbe-spn-kjpaw_psl.1.0.0.UPF
   N         14.0067      N.pbe-n-kjpaw_psl.1.0.0.UPF
   O         15.999       O.pbe-n-kjpaw_psl.1.0.0.UPF               
 ATOMIC_POSITIONS {angstrom}
O  6.793946898  11.793946899  11.793946899
N  4.529602651  4.998462235  7.263882093
N  4.529602651  7.263882093  4.998462235
Sc  6.793985359  7.261057177  4.998484066
Sc  4.526882171  4.998484169  4.998484169
Sc  6.793985359  4.998484066  7.261057177
Sc  4.526566562  7.262919332  7.262919332
N  4.531617298  4.998461651  11.793962534
N  4.530008945  7.264090195  9.530008949
Sc  6.793985002  7.257683070  9.522425180
Sc  4.526535870  4.998484633  9.526535874
Sc  6.793986350  4.998482956  11.793986351
Sc  4.522425176  7.257683070  11.793985003
N  4.529602693  4.998462211  16.324061015
N  4.530009383  7.264090848  14.057925133
Sc  6.793985511  7.257682653  14.065549530
Sc  4.526536049  4.998484150  14.061440583
Sc  6.793985884  4.998483594  16.326928073
Sc  4.526567433  7.262919751  16.325067019
N  4.530008945  9.530008949  7.264090195
N  4.531617298  11.793962534  4.998461651
Sc  6.793986350  11.793986351  4.998482956
Sc  4.526535870  9.526535874  4.998484633
Sc  6.793985002  9.522425180  7.257683070
Sc  4.522425176  11.793985003  7.257683070
N  4.541325952  9.541325956  11.793961598
N  4.541325952  11.793961598  9.541325956
Sc  6.793983786  11.793983787  9.481548325
Sc  4.528525603  9.528525607  9.528525607
Sc  6.793983786  9.481548325  11.793983787
Sc  4.481548321  11.793983787  11.793983787
N  4.530009766  9.530009770  16.323852670
N  4.541326981  11.793961869  14.046600175
Sc  6.793984180  11.793984181  14.106386827
Sc  4.528525886  9.528525890  14.059447930
Sc  6.793985578  9.522428568  16.330299779
Sc  4.522428564  11.793985579  16.330299779
N  4.530009383  14.057925133  7.264090848
N  4.529602693  16.324061015  4.998462211
Sc  6.793985884  16.326928073  4.998483594
Sc  4.526536049  14.061440583  4.998484150
Sc  6.793985511  14.065549530  7.257682653
Sc  4.526567433  16.325067019  7.262919751
N  4.541326981  14.046600175  11.793961869
N  4.530009766  16.323852670  9.530009770
Sc  6.793985578  16.330299779  9.522428568
Sc  4.528525886  14.059447930  9.528525890
Sc  6.793984180  14.106386827  11.793984181
Sc  4.522428564  16.330299779  11.793985579
N  4.530010207  14.057924421  16.323852023
N  4.530010207  16.323852023  14.057924421
Sc  6.793985793  16.330299428  14.065546083
Sc  4.528526224  14.059447949  14.059447949
Sc  6.793985793  14.065546083  16.330299428
Sc  4.526568216  16.325066164  16.325066164
N  6.793962194  7.266406119  7.266406119
N  6.793962510  4.998461749  4.998461749
N  6.793961517  7.276467384  11.793961518
N  6.793962533  4.998461651  9.531617302
N  6.793962242  7.266406340  16.321535869
N  6.793962768  4.998461495  14.056315963
N  6.793961517  11.793961518  7.276467384
N  6.793962533  9.531617302  4.998461651
N  6.793961597  9.541325956  9.541325956
N  6.793961683  11.793961684  16.311465769
N  6.793961868  9.541326985  14.046600175
N  6.793962242  16.321535869  7.266406340
N  6.793962768  14.056315963  4.998461495
N  6.793961683  16.311465769  11.793961684
N  6.793961868  14.046600175  9.541326985
N  6.793962134  16.321535543  16.321535543
N  6.793961961  14.046599071  14.046599071
N  11.311465734  11.793961684  11.793961684
N  9.058331670  4.998462320  7.263882512
N  9.058331670  7.263882512  4.998462320
Sc  11.325217414  7.262768948  4.998483760
Sc  9.061094461  4.998484047  4.998484047
Sc  11.325217414  4.998483760  7.262768948
Sc  9.061408837  7.262919757  7.262919757
N  9.056315955  4.998461495  11.793962769
N  9.057925125  7.264090848  9.530009387
Sc  11.325066984  7.262919751  9.526567437
Sc  9.061440575  4.998484150  9.526536053
Sc  11.326928038  4.998483594  11.793985885
Sc  9.065549522  7.257682653  11.793985512
N  9.058331758  4.998462197  16.324060804
N  9.057925267  7.264091311  14.057925275
Sc  11.325066262  7.262920135  14.061408946
Sc  9.061440746  4.998483539  14.061440754
Sc  11.325216611  4.998483551  16.325216646
Sc  9.061408938  7.262920135  16.325066297
N  9.057925125  9.530009387  7.264090848
N  9.056315955  11.793962769  4.998461495
Sc  11.326928038  11.793985885  4.998483594
Sc  9.061440575  9.526536053  4.998484150
Sc  11.325066984  9.526567437  7.262919751
Sc  9.065549522  11.793985512  7.257682653
N  9.046600167  9.541326985  11.793961869
N  9.046600167  11.793961869  9.541326985
Sc  11.330299744  11.793985579  9.522428568
Sc  9.059447922  9.528525890  9.528525890
Sc  11.330299744  9.522428568  11.793985579
Sc  9.106386819  11.793984181  11.793984181
N  9.057924413  9.530010211  16.323852023
N  9.046599063  11.793961962  14.046599071
Sc  11.330299393  11.793985794  14.065546083
Sc  9.059447941  9.528526228  14.059447949
Sc  11.325066129  9.526568220  16.325066164
Sc  9.065546075  11.793985794  16.330299428
N  9.057925267  14.057925275  7.264091311
N  9.058331758  16.324060804  4.998462197
Sc  11.325216611  16.325216646  4.998483551
Sc  9.061440746  14.061440754  4.998483539
Sc  11.325066262  14.061408946  7.262920135
Sc  9.061408938  16.325066297  7.262920135
N  9.046599063  14.046599071  11.793961962
N  9.057924413  16.323852023  9.530010211
Sc  11.325066129  16.325066164  9.526568220
Sc  9.059447941  14.059447949  9.528526228
Sc  11.330299393  14.065546083  11.793985794
Sc  9.065546075  16.330299428  11.793985794
N  9.057924399  14.057924407  16.323851563
N  9.057924399  16.323851563  14.057924407
Sc  11.325065416  16.325065451  14.061408675
Sc  9.059447805  14.059447813  14.059447813
Sc  11.325065416  14.061408675  16.325065451
Sc  9.061408667  16.325065451  16.325065451
N  11.323876699  7.264066495  7.264066495
N  11.324132965  4.998462125  4.998462125
N  11.321535834  7.266406340  11.793962243
N  11.324060980  4.998462211  9.529602697
N  11.323876374  7.264066794  16.323876409
N  11.324060769  4.998462197  14.058331766
N  11.321535834  11.793962243  7.266406340
N  11.324060980  9.529602697  4.998462211
N  11.323852635  9.530009770  9.530009770
N  11.321535508  11.793962135  16.321535543
N  11.323851988  9.530010211  14.057924421
N  11.323876374  16.323876409  7.264066794
N  11.324060769  14.058331766  4.998462197
N  11.321535508  16.321535543  11.793962135
N  11.323851988  14.057924421  9.530010211
N  11.323876009  16.323876044  16.323876044
N  11.323851528  14.057924407  14.057924407
N  2.276467377  11.793961518  11.793961518
N  -0.001537963  4.998462037  7.263810021
N  -0.001537963  7.263810021  4.998462037
Sc  2.262768039  7.262768046  4.998483960
Sc  -0.001516918  4.998483082  4.998483082
Sc  2.262768039  4.998483960  7.262768046
Sc  -0.001516040  7.262768046  7.262768046
N  -0.001538251  4.998461749  11.793962511
N  -0.001537765  7.263882093  9.529602655
Sc  2.262919325  7.262919332  9.526566566
Sc  -0.001515831  4.998484169  9.526882175
Sc  2.261057170  4.998484066  11.793985360
Sc  -0.001515934  7.261057177  11.793985360
N  -0.001537875  4.998462125  16.324133000
N  -0.001537680  7.263882512  14.058331678
Sc  2.262919750  7.262919757  14.061408845
Sc  -0.001515953  4.998484047  14.061094469
Sc  2.262768941  4.998483760  16.325217449
Sc  -0.001516240  7.262768948  16.325217449
N  -0.001537765  9.529602655  7.263882093
N  -0.001538251  11.793962511  4.998461749
Sc  2.261057170  11.793985360  4.998484066
Sc  -0.001515831  9.526882175  4.998484169
Sc  2.262919325  9.526566566  7.262919332
Sc  -0.001515934  11.793985360  7.261057177
N  -0.001538349  9.531617302  11.793962534
N  -0.001538349  11.793962534  9.531617302
Sc  2.257683063  11.793985003  9.522425180
Sc  -0.001515367  9.526535874  9.526535874
Sc  2.257683063  9.522425180  11.793985003
Sc  -0.001517044  11.793986351  11.793986351
N  -0.001537789  9.529602697  16.324061015
N  -0.001538505  11.793962769  14.056315963
Sc  2.257682646  11.793985512  14.065549530
Sc  -0.001515850  9.526536053  14.061440583
Sc  2.262919744  9.526567437  16.325067019
Sc  -0.001516406  11.793985885  16.326928073
N  -0.001537680  14.058331678  7.263882512
N  -0.001537875  16.324133000  4.998462125
Sc  2.262768941  16.325217449  4.998483760
Sc  -0.001515953  14.061094469  4.998484047
Sc  2.262919750  14.061408845  7.262919757
Sc  -0.001516240  16.325217449  7.262768948
N  -0.001538505  14.056315963  11.793962769
N  -0.001537789  16.324061015  9.529602697
Sc  2.262919744  16.325067019  9.526567437
Sc  -0.001515850  14.061440583  9.526536053
Sc  2.257682646  14.065549530  11.793985512
Sc  -0.001516406  16.326928073  11.793985885
N  -0.001537803  14.058331766  16.324060804
N  -0.001537803  16.324060804  14.058331766
Sc  2.262920128  16.325066297  14.061408946
Sc  -0.001516461  14.061440754  14.061440754
Sc  2.262920128  14.061408946  16.325066297
Sc  -0.001516449  16.325216646  16.325216646
N  2.264066050  7.264066057  7.264066057
N  2.263810014  4.998462037  4.998462037
N  2.266406112  7.266406119  11.793962195
N  2.263882086  4.998462235  9.529602655
N  2.264066488  7.264066495  16.323876734
N  2.263882505  4.998462320  14.058331678
N  2.266406112  11.793962195  7.266406119
N  2.263882086  9.529602655  4.998462235
N  2.264090188  9.530008949  9.530008949
N  2.266406333  11.793962243  16.321535869
N  2.264090841  9.530009387  14.057925133
N  2.264066488  16.323876734  7.264066495
N  2.263882505  14.058331678  4.998462320
N  2.266406333  16.321535869  11.793962243
N  2.264090841  14.057925133  9.530009387
N  2.264066787  16.323876409  16.323876409
N  2.264091304  14.057925275  14.057925275
N  4.529602651  18.589482235  7.263882093
Sc  4.526882171  18.589504169  4.998484169
Sc  6.793985359  18.589504066  7.261057177
N  4.531617298  18.589481651  11.793962534
Sc  4.526535870  18.589504633  9.526535874
Sc  6.793986350  18.589502956  11.793986351
N  4.529602693  18.589482211  16.324061015
Sc  4.526536049  18.589504150  14.061440583
Sc  6.793985884  18.589503594  16.326928073
N  6.793962510  18.589481749  4.998461749
N  6.793962533  18.589481651  9.531617302
N  6.793962768  18.589481495  14.056315963
N  9.058331670  18.589482320  7.263882512
Sc  9.061094461  18.589504047  4.998484047
Sc  11.325217414  18.589503760  7.262768948
N  9.056315955  18.589481495  11.793962769
Sc  9.061440575  18.589504150  9.526536053
Sc  11.326928038  18.589503594  11.793985885
N  9.058331758  18.589482197  16.324060804
Sc  9.061440746  18.589503539  14.061440754
Sc  11.325216611  18.589503551  16.325216646
N  11.324132965  18.589482125  4.998462125
N  11.324060980  18.589482211  9.529602697
N  11.324060769  18.589482197  14.058331766
N  -0.001537963  18.589482037  7.263810021
Sc  -0.001516918  18.589503082  4.998483082
Sc  2.262768039  18.589503960  7.262768046
N  -0.001538251  18.589481749  11.793962511
Sc  -0.001515831  18.589504169  9.526882175
Sc  2.261057170  18.589504066  11.793985360
N  -0.001537875  18.589482125  16.324133000
Sc  -0.001515953  18.589504047  14.061094469
Sc  2.262768941  18.589503760  16.325217449
N  2.263810014  18.589482037  4.998462037
N  2.263882086  18.589482235  9.529602655
N  2.263882505  18.589482320  14.058331678
N  4.529602651  7.263882093  18.589482235
Sc  6.793985359  7.261057177  18.589504066
Sc  4.526882171  4.998484169  18.589504169
N  4.531617298  11.793962534  18.589481651
Sc  6.793986350  11.793986351  18.589502956
Sc  4.526535870  9.526535874  18.589504633
N  4.529602693  16.324061015  18.589482211
Sc  6.793985884  16.326928073  18.589503594
Sc  4.526536049  14.061440583  18.589504150
N  6.793962510  4.998461749  18.589481749
N  6.793962533  9.531617302  18.589481651
N  6.793962768  14.056315963  18.589481495
N  9.058331670  7.263882512  18.589482320
Sc  11.325217414  7.262768948  18.589503760
Sc  9.061094461  4.998484047  18.589504047
N  9.056315955  11.793962769  18.589481495
Sc  11.326928038  11.793985885  18.589503594
Sc  9.061440575  9.526536053  18.589504150
N  9.058331758  16.324060804  18.589482197
Sc  11.325216611  16.325216646  18.589503551
Sc  9.061440746  14.061440754  18.589503539
N  11.324132965  4.998462125  18.589482125
N  11.324060980  9.529602697  18.589482211
N  11.324060769  14.058331766  18.589482197
N  -0.001537963  7.263810021  18.589482037
Sc  2.262768039  7.262768046  18.589503960
Sc  -0.001516918  4.998483082  18.589503082
N  -0.001538251  11.793962511  18.589481749
Sc  2.261057170  11.793985360  18.589504066
Sc  -0.001515831  9.526882175  18.589504169
N  -0.001537875  16.324133000  18.589482125
Sc  2.262768941  16.325217449  18.589503760
Sc  -0.001515953  14.061094469  18.589504047
N  2.263810014  4.998462037  18.589482037
N  2.263882086  9.529602655  18.589482235
N  2.263882505  14.058331678  18.589482320
Sc  4.526882171  18.589504169  18.589504169
N  6.793962510  18.589481749  18.589481749
Sc  9.061094461  18.589504047  18.589504047
N  11.324132965  18.589482125  18.589482125
Sc  -0.001516918  18.589503082  18.589503082
N  2.263810014  18.589482037  18.589482037
 K_POINTS {automatic} 
5 1 1 0 0 0
 CELL_PARAMETERS {angstrom}
    13.591020000    0.0000000000    0.0000000000
    0.0000000000    43.591020000    0.0000000000
    0.0000000000    0.0000000000    43.591020000





==> data/333v.in.txt <==
 &CONTROL
 calculation="scf"
 wf_collect=.true.
! tprnfor    = .true.
 restart_mode="from_scratch", prefix="ScN", pseudo_dir="/home/cigarini/Pseudo",  outdir="./", max_seconds=82800, !etot_conv_thr = 1.0d-6, forc_conv_thr = 1.0d-5,
 /
 &SYSTEM
 ibrav  = 0
 nat    =         293
 ntyp   =            2
 ecutwfc =    50.000000000000000     
 ecutrho =    400.00000000000000    
! nbnd = 20
 nosym = .true.
 noinv = .true.
 occupations = 'smearing',
 degauss = 0.018,
 smearing = 'gaussian',
 vdw_corr="none",
 /
 &ELECTRONS
 conv_thr=1.0d-9,mixing_beta=0.6, mixing_mode = "plain", electron_maxstep=1000,
 /
! &IONS
! ion_dynamics = 'bfgs'
 /
 ATOMIC_SPECIES
   Sc        44.955912    Sc.pbe-spn-kjpaw_psl.1.0.0.UPF
   N         14.0067      N.pbe-n-kjpaw_psl.1.0.0.UPF
!  O         15.999       O.pbe-n-kjpaw_psl.1.0.0.UPF               
 ATOMIC_POSITIONS {angstrom}
N       4.529377664     4.998464919     7.263106285
N       4.529377664     7.263106285     4.998464919
Sc      6.793990561     7.257146383     4.998483536
Sc      4.524341284     4.998484936     4.998484936
Sc      6.793990561     4.998483536     7.257146383
Sc      4.523624667     7.263054063     7.263054063
N       4.531512184     4.998465465    11.793970036
N       4.529944332     7.261848280     9.529944336
Sc      6.793990842     7.248240096     9.511504297
Sc      4.523296121     4.998483891     9.523296125
Sc      6.793986863     4.998478246    11.793986864
Sc      4.511504293     7.248240096    11.793990843
N       4.529378026     4.998464598    16.324835795
N       4.529943830     7.261847245    14.057993934
Sc      6.793990964     7.248234393    14.076460798
Sc      4.523294740     4.998483759    14.064681568
Sc      6.793990473     4.998482889    16.330832499
Sc      4.523626283     7.263052950    16.324928742
N       4.529944332     9.529944336     7.261848280
N       4.531512184    11.793970036     4.998465465
Sc      6.793986863    11.793986864     4.998478246
Sc      4.523296121     9.523296125     4.998483891
Sc      6.793990842     9.511504297     7.248240096
Sc      4.511504293    11.793990843     7.248240096
N       4.545422221     9.545422225    11.793971012
N       4.545422221    11.793971012     9.545422225
Sc      6.793989499    11.793989500     9.406792843
Sc      4.534197583     9.534197587     9.534197587
Sc      6.793989499     9.406792843    11.793989500
Sc      4.406792839    11.793989500    11.793989500
N       4.529944122     9.529944126    16.326092398
N       4.545422019    11.793971322    14.042516270
Sc      6.793989452    11.793989453    14.181149488
Sc      4.534195305     9.534195309    14.053780655
Sc      6.793991026     9.511504751    16.339728429
Sc      4.511504747    11.793991027    16.339728429
N       4.529943830    14.057993934     7.261847245
N       4.529378026    16.324835795     4.998464598
Sc      6.793990473    16.330832499     4.998482889
Sc      4.523294740    14.064681568     4.998483759
Sc      6.793990964    14.076460798     7.248234393
Sc      4.523626283    16.324928742     7.263052950
N       4.545422019    14.042516270    11.793971322
N       4.529944122    16.326092398     9.529944126
Sc      6.793991026    16.339728429     9.511504751
Sc      4.534195305    14.053780655     9.534195309
Sc      6.793989452    14.181149488    11.793989453
Sc      4.511504747    16.339728429    11.793991027
N       4.529943429    14.057994188    16.326093404
N       4.529943429    16.326093404    14.057994188
Sc      6.793991066    16.339733237    14.076460097
Sc      4.534193251    14.053783592    14.053783592
Sc      6.793991066    14.076460097    16.339733237
Sc      4.523627444    16.324929501    16.324929501
N       6.793970722     7.266987731     7.266987731
N       6.793970615     4.998464980     4.998464980
N       6.793969861     7.273343547    11.793969862
N       6.793970035     4.998465465     9.531512188
N       6.793970616     7.266986677    16.320952976
N       6.793969898     4.998465497    14.056423223
N       6.793969861    11.793969862     7.273343547
N       6.793970035     9.531512188     4.998465465
N       6.793971011     9.545422225     9.545422225
N       6.793970357    11.793970358    16.314599667
N       6.793971321     9.545422023    14.042516270
N       6.793970616    16.320952976     7.266986677
N       6.793969898    14.056423223     4.998465497
N       6.793970357    16.314599667    11.793970358
N       6.793971321    14.042516270     9.545422023
N       6.793970526    16.320954268    16.320954268
N       6.793971532    14.042516890    14.042516890
N      11.314599632    11.793970358    11.793970358
N       9.058561453     4.998464959     7.263105885
N       9.058561453     7.263105885     4.998464959
Sc     11.325992083     7.261990731     4.998484689
Sc      9.063638677     4.998484817     4.998484817
Sc     11.325992083     4.998484689     7.261990731
Sc      9.064354836     7.263052878     7.263052878
N       9.056423215     4.998465497    11.793969899
N       9.057993926     7.261847245     9.529943834
Sc     11.324928707     7.263052950     9.523626287
Sc      9.064681560     4.998483759     9.523294744
Sc     11.330832464     4.998482889    11.793990474
Sc      9.076460790     7.248234393    11.793990965
N       9.058561339     4.998464548    16.324835862
N       9.057994233     7.261846052    14.057994241
Sc     11.324929184     7.263051587    14.064353415
Sc      9.064682767     4.998483500    14.064682775
Sc     11.325992281     4.998484434    16.325992316
Sc      9.064353407     7.263051587    16.324929219
N       9.057993926     9.529943834     7.261847245
N       9.056423215    11.793969899     4.998465497
Sc     11.330832464    11.793990474     4.998482889
Sc      9.064681560     9.523294744     4.998483759
Sc     11.324928707     9.523626287     7.263052950
Sc      9.076460790    11.793990965     7.248234393
N       9.042516262     9.545422023    11.793971322
N       9.042516262    11.793971322     9.545422023
Sc     11.339728394    11.793991027     9.511504751
Sc      9.053780647     9.534195309     9.534195309
Sc     11.339728394     9.511504751    11.793991027
Sc      9.181149480    11.793989453    11.793989453
N       9.057994180     9.529943433    16.326093404
N       9.042516882    11.793971533    14.042516890
Sc     11.339733202    11.793991067    14.076460097
Sc      9.053783584     9.534193255    14.053783592
Sc     11.324929466     9.523627448    16.324929501
Sc      9.076460089    11.793991067    16.339733237
N       9.057994233    14.057994241     7.261846052
N       9.058561339    16.324835862     4.998464548
Sc     11.325992281    16.325992316     4.998484434
Sc      9.064682767    14.064682775     4.998483500
Sc     11.324929184    14.064353415     7.263051587
Sc      9.064353407    16.324929219     7.263051587
N       9.042516882    14.042516890    11.793971533
N       9.057994180    16.326093404     9.529943433
Sc     11.324929466    16.324929501     9.523627448
Sc      9.053783584    14.053783592     9.534193255
Sc     11.339733202    14.076460097    11.793991067
Sc      9.076460089    16.339733237    11.793991067
N       9.057994608    14.057994616    16.326094478
N       9.057994608    16.326094478    14.057994616
Sc     11.324929879    16.324929914    14.064352300
Sc      9.053786212    14.053786220    14.053786220
Sc     11.324929879    14.064352300    16.324929914
Sc      9.064352292    16.324929914    16.324929914
N      11.323772838     7.264169228     7.264169228
N      11.324550226     4.998464865     4.998464865
N      11.320952941     7.266986677    11.793970617
N      11.324835760     4.998464598     9.529378030
N      11.323773127     7.264168743    16.323773162
N      11.324835827     4.998464548    14.058561347
N      11.320952941    11.793970617     7.266986677
N      11.324835760     9.529378030     4.998464598
N      11.326092363     9.529944126     9.529944126
N      11.320954233    11.793970527    16.320954268
N      11.326093369     9.529943433    14.057994188
N      11.323773127    16.323773162     7.264168743
N      11.324835827    14.058561347     4.998464548
N      11.320954233    16.320954268    11.793970527
N      11.326093369    14.057994188     9.529943433
N      11.323773386    16.323773421    16.323773421
N      11.326094443    14.057994616    14.057994616
N       2.273343540    11.793969862    11.793969862
N      -0.001534962     4.998465038     7.263391675
N      -0.001534962     7.263391675     4.998465038
Sc      2.261990873     7.261990880     4.998484724
Sc     -0.001515237     4.998484763     4.998484763
Sc      2.261990873     4.998484724     7.261990880
Sc     -0.001515276     7.261990880     7.261990880
N      -0.001535020     4.998464980    11.793970616
N      -0.001535081     7.263106285     9.529377668
Sc      2.263054056     7.263054063     9.523624671
Sc     -0.001515064     4.998484936     9.524341288
Sc      2.257146376     4.998483536    11.793990562
Sc     -0.001516464     7.257146383    11.793990562
N      -0.001535135     4.998464865    16.324550261
N      -0.001535041     7.263105885    14.058561461
Sc      2.263052871     7.263052878    14.064354844
Sc     -0.001515183     4.998484817    14.063638685
Sc      2.261990724     4.998484689    16.325992118
Sc     -0.001515311     7.261990731    16.325992118
N      -0.001535081     9.529377668     7.263106285
N      -0.001535020    11.793970616     4.998464980
Sc      2.257146376    11.793990562     4.998483536
Sc     -0.001515064     9.524341288     4.998484936
Sc      2.263054056     9.523624671     7.263054063
Sc     -0.001516464    11.793990562     7.257146383
N      -0.001534535     9.531512188    11.793970036
N      -0.001534535    11.793970036     9.531512188
Sc      2.248240089    11.793990843     9.511504297
Sc     -0.001516109     9.523296125     9.523296125
Sc      2.248240089     9.511504297    11.793990843
Sc     -0.001521754    11.793986864    11.793986864
N      -0.001535402     9.529378030    16.324835795
N      -0.001534503    11.793969899    14.056423223
Sc      2.248234386    11.793990965    14.076460798
Sc     -0.001516241     9.523294744    14.064681568
Sc      2.263052943     9.523626287    16.324928742
Sc     -0.001517111    11.793990474    16.330832499
N      -0.001535041    14.058561461     7.263105885
N      -0.001535135    16.324550261     4.998464865
Sc      2.261990724    16.325992118     4.998484689
Sc     -0.001515183    14.063638685     4.998484817
Sc      2.263052871    14.064354844     7.263052878
Sc     -0.001515311    16.325992118     7.261990731
N      -0.001534503    14.056423223    11.793969899
N      -0.001535402    16.324835795     9.529378030
Sc      2.263052943    16.324928742     9.523626287
Sc     -0.001516241    14.064681568     9.523294744
Sc      2.248234386    14.076460798    11.793990965
Sc     -0.001517111    16.330832499    11.793990474
N      -0.001535452    14.058561347    16.324835862
N      -0.001535452    16.324835862    14.058561347
Sc      2.263051580    16.324929219    14.064353415
Sc     -0.001516500    14.064682775    14.064682775
Sc      2.263051580    14.064353415    16.324929219
Sc     -0.001515566    16.325992316    16.325992316
N       2.264169433     7.264169440     7.264169440
N       2.263391668     4.998465038     4.998465038
N       2.266987724     7.266987731    11.793970723
N       2.263106278     4.998464919     9.529377668
N       2.264169221     7.264169228    16.323772873
N       2.263105878     4.998464959    14.058561461
N       2.266987724    11.793970723     7.266987731
N       2.263106278     9.529377668     4.998464919
N       2.261848273     9.529944336     9.529944336
N       2.266986670    11.793970617    16.320952976
N       2.261847238     9.529943834    14.057993934
N       2.264169221    16.323772873     7.264169228
N       2.263105878    14.058561461     4.998464959
N       2.266986670    16.320952976    11.793970617
N       2.261847238    14.057993934     9.529943834
N       2.264168736    16.323773162    16.323773162
N       2.261846045    14.057994241    14.057994241
N       4.529377664     7.263106285    18.589484919
Sc      6.793990561     7.257146383    18.589503536
Sc      4.524341284     4.998484936    18.589504936
N       4.531512184    11.793970036    18.589485465
Sc      6.793986863    11.793986864    18.589498246
Sc      4.523296121     9.523296125    18.589503891
N       4.529378026    16.324835795    18.589484598
Sc      6.793990473    16.330832499    18.589502889
Sc      4.523294740    14.064681568    18.589503759
N       6.793970615     4.998464980    18.589484980
N       6.793970035     9.531512188    18.589485465
N       6.793969898    14.056423223    18.589485497
N       9.058561453     7.263105885    18.589484959
Sc     11.325992083     7.261990731    18.589504689
Sc      9.063638677     4.998484817    18.589504817
N       9.056423215    11.793969899    18.589485497
Sc     11.330832464    11.793990474    18.589502889
Sc      9.064681560     9.523294744    18.589503759
N       9.058561339    16.324835862    18.589484548
Sc     11.325992281    16.325992316    18.589504434
Sc      9.064682767    14.064682775    18.589503500
N      11.324550226     4.998464865    18.589484865
N      11.324835760     9.529378030    18.589484598
N      11.324835827    14.058561347    18.589484548
N      -0.001534962     7.263391675    18.589485038
Sc      2.261990873     7.261990880    18.589504724
Sc     -0.001515237     4.998484763    18.589504763
N      -0.001535020    11.793970616    18.589484980
Sc      2.257146376    11.793990562    18.589503536
Sc     -0.001515064     9.524341288    18.589504936
N      -0.001535135    16.324550261    18.589484865
Sc      2.261990724    16.325992118    18.589504689
Sc     -0.001515183    14.063638685    18.589504817
N       2.263391668     4.998465038    18.589485038
N       2.263106278     9.529377668    18.589484919
N       2.263105878    14.058561461    18.589484959
N       4.529377664    18.589484919     7.263106285
Sc      4.524341284    18.589504936     4.998484936
Sc      6.793990561    18.589503536     7.257146383
N       4.531512184    18.589485465    11.793970036
Sc      4.523296121    18.589503891     9.523296125
Sc      6.793986863    18.589498246    11.793986864
N       4.529378026    18.589484598    16.324835795
Sc      4.523294740    18.589503759    14.064681568
Sc      6.793990473    18.589502889    16.330832499
N       6.793970615    18.589484980     4.998464980
N       6.793970035    18.589485465     9.531512188
N       6.793969898    18.589485497    14.056423223
N       9.058561453    18.589484959     7.263105885
Sc      9.063638677    18.589504817     4.998484817
Sc     11.325992083    18.589504689     7.261990731
N       9.056423215    18.589485497    11.793969899
Sc      9.064681560    18.589503759     9.523294744
Sc     11.330832464    18.589502889    11.793990474
N       9.058561339    18.589484548    16.324835862
Sc      9.064682767    18.589503500    14.064682775
Sc     11.325992281    18.589504434    16.325992316
N      11.324550226    18.589484865     4.998464865
N      11.324835760    18.589484598     9.529378030
N      11.324835827    18.589484548    14.058561347
N      -0.001534962    18.589485038     7.263391675
Sc     -0.001515237    18.589504763     4.998484763
Sc      2.261990873    18.589504724     7.261990880
N      -0.001535020    18.589484980    11.793970616
Sc     -0.001515064    18.589504936     9.524341288
Sc      2.257146376    18.589503536    11.793990562
N      -0.001535135    18.589484865    16.324550261
Sc     -0.001515183    18.589504817    14.063638685
Sc      2.261990724    18.589504689    16.325992118
N       2.263391668    18.589485038     4.998465038
N       2.263106278    18.589484919     9.529377668
N       2.263105878    18.589484959    14.058561461
Sc      4.524341284    18.589504936    18.589504936
N       6.793970615    18.589484980    18.589484980
Sc      9.063638677    18.589504817    18.589504817
N      11.324550226    18.589484865    18.589484865
Sc     -0.001515237    18.589504763    18.589504763
N       2.263391668    18.589485038    18.589485038
 K_POINTS {automatic} 
5 1 1 0 0 0
 CELL_PARAMETERS {angstrom}
    13.591020000    0.0000000000    0.0000000000
    0.0000000000    43.591020000    0.0000000000
    0.0000000000    0.0000000000    43.591020000




==> data/333vv.in.txt <==
 &CONTROL
 calculation="nscf"
 wf_collect=.true.
! tprnfor    = .true.
 restart_mode="from_scratch", prefix="ScN", pseudo_dir="/home/cigarini/Pseudo",  outdir="./", max_seconds=102800,! etot_conv_thr = 1.0d-6, forc_conv_thr = 1.0d-5,
 /
 &SYSTEM
 ibrav  = 0
 nat    =        292 
 ntyp   =            2
 ecutwfc =    50.000000000000000     
 ecutrho =    400.00000000000000    
! nbnd = 20
 nosym = .true.
 noinv = .true.
 occupations = 'smearing',
 degauss = 0.018,
 smearing = 'gaussian',
 vdw_corr="none",
 /
 &ELECTRONS
 conv_thr=1.0d-9,mixing_beta=0.6, mixing_mode = "plain", electron_maxstep=1000,
 /
! &IONS
! ion_dynamics = 'bfgs'
! /
 ATOMIC_SPECIES
   Sc        44.955912    Sc.pbe-spn-kjpaw_psl.1.0.0.UPF
   N         14.0067      N.pbe-n-kjpaw_psl.1.0.0.UPF
!  O         15.999       O.pbe-n-kjpaw_psl.1.0.0.UPF               
 ATOMIC_POSITIONS {angstrom}
N 4.529381684 4.998467591 7.263099159
N 4.529381684 7.263099159 4.998467591
Sc 6.792362652 7.257177902 4.998484904
Sc 4.525219301 4.998485366 4.998485366
Sc 6.792362652 4.998484904 7.257177902
Sc 4.524660477 7.262250027 7.262250027
N 4.530368338 4.998467817 11.793974032
N 4.530201696 7.262224000 9.530115133
Sc 6.792915909 7.250000940 9.511269211
Sc 4.523829182 4.998485041 9.521206566
Sc 6.787397329 4.998478081 11.793989052
Sc 4.514860990 7.246559915 11.793993483
N 4.529381698 4.998467507 16.324847260
N 4.530201334 7.262222885 14.057829892
Sc 6.792915477 7.249995989 14.076700318
Sc 4.523827514 4.998484934 14.066774373
Sc 6.792362687 4.998484491 16.330803818
Sc 4.524661547 7.262248992 16.325735328
N 4.530201696 9.530115133 7.262224000
N 4.530368338 11.793974032 4.998467817
Sc 6.787397329 11.793989052 4.998478081
Sc 4.523829182 9.521206566 4.998485041
Sc 6.792915909 9.511269211 7.250000940
Sc 4.514860990 11.793993483 7.246559915
N 4.540664739 9.544183390 11.793974842
N 4.540664739 11.793974842 9.544183390
Sc 6.784954684 11.793992008 9.415927010
Sc 4.533138033 9.530058583 9.530058583
Sc 6.784954684 9.415927010 11.793992008
Sc 4.426221637 11.793987781 11.793987781
N 4.530200847 9.530114253 16.325722351
N 4.540664618 11.793974625 14.043760922
Sc 6.784949737 11.793991656 14.172028525
Sc 4.533136514 9.530055647 14.057924892
Sc 6.792915639 9.511267415 16.337973629
Sc 4.514857412 11.793993159 16.341408434
N 4.530201334 14.057829892 7.262222885
N 4.529381698 16.324847260 4.998467507
Sc 6.792362687 16.330803818 4.998484491
Sc 4.523827514 14.066774373 4.998484934
Sc 6.792915477 14.076700318 7.249995989
Sc 4.524661547 16.325735328 7.262248992
N 4.540664618 14.043760922 11.793974625
N 4.530200847 16.325722351 9.530114253
Sc 6.792915639 16.337973629 9.511267415
Sc 4.533136514 14.057924892 9.530055647
Sc 6.784949737 14.172028525 11.793991656
Sc 4.514857412 16.341408434 11.793993159
N 4.530200350 14.057830697 16.325723361
N 4.530200350 16.325723361 14.057830697
Sc 6.792915106 16.337978231 14.076701411
Sc 4.533134986 14.057927715 14.057927715
Sc 6.792915106 14.076701411 16.337978231
Sc 4.524662498 16.325736160 16.325736160
N 6.794496642 7.267355163 7.267355163
N 6.793827250 4.998467349 4.998467349
N 6.795555762 7.273662533 11.793974082
N 6.793676489 4.998468430 9.531489482
N 6.794496602 7.267353943 16.320591622
N 6.793676407 4.998468404 14.056452443
N 6.795555762 11.793974082 7.273662533
N 6.793676489 9.531489482 4.998468430
N 6.794075856 9.547101343 9.547101343
N 6.795555068 11.793973985 16.314286730
N 6.794075103 9.547100126 14.040846050
N 6.794496602 16.320591622 7.267353943
N 6.793676407 14.056452443 4.998468404
N 6.795555068 16.314286730 11.793973985
N 6.794075103 14.040846050 9.547100126
N 6.794496553 16.320592912 16.320592912
N 6.794074248 14.040847078 14.040847078
N 9.059141846 4.998467691 7.263078345
N 9.059141846 7.263078345 4.998467691
Sc 11.325961002 7.257176267 4.998484402
Sc 9.059158465 4.998485296 4.998485296
Sc 11.325961002 4.998484402 7.257176267
Sc 9.059163500 7.262847370 7.262847370
N 9.059146675 4.998466761 11.793972553
N 9.059147356 7.261311388 9.531397633
Sc 11.325419811 7.250001674 9.511268063
Sc 9.059164991 4.998482949 9.519875907
Sc 11.330931661 4.998477525 11.793988689
Sc 9.059168684 7.236290041 11.793991548
N 9.059141577 4.998467573 16.324867077
N 9.059147065 7.261309775 14.056544357
Sc 11.325419388 7.249996683 14.076700966
Sc 9.059164434 4.998482701 14.068100589
Sc 11.325960264 4.998483993 16.330804617
Sc 9.059163085 7.262845429 16.325135928
N 9.059147356 9.531397633 7.261311388
N 9.059146675 11.793972553 4.998466761
Sc 11.330931661 11.793988689 4.998477525
Sc 9.059164991 9.519875907 4.998482949
Sc 11.325419811 9.511268063 7.250001674
Sc 9.059168684 11.793991548 7.236290041
N 9.059149977 9.559708780 11.793975362
N 9.059149977 11.793975362 9.559708780
Sc 11.333381528 11.793991488 9.415931918
Sc 9.059168848 9.537266424 9.537266424
Sc 11.333381528 9.415931918 11.793991488
Sc 9.059158387 11.793988462 11.793988462
N 9.059147124 9.531395621 16.326633108
N 9.059149808 11.793975186 14.028241365
Sc 11.333385597 11.793991038 14.172022670
Sc 9.059168749 9.537261636 14.050712261
Sc 11.325419209 9.511266280 16.337972256
Sc 9.059168031 11.793990944 16.351659639
N 9.059147065 14.056544357 7.261309775
N 9.059141577 16.324867077 4.998467573
Sc 11.325960264 16.330804617 4.998483993
Sc 9.059164434 14.068100589 4.998482701
Sc 11.325419388 14.076700966 7.249996683
Sc 9.059163085 16.325135928 7.262845429
N 9.059149808 14.028241365 11.793975186
N 9.059147124 16.326633108 9.531395621
Sc 11.325419209 16.337972256 9.511266280
Sc 9.059168749 14.050712261 9.537261636
Sc 11.333385597 14.172022670 11.793991038
Sc 9.059168031 16.351659639 11.793990944
N 9.059146969 14.056546273 16.326634851
N 9.059146969 16.326634851 14.056546273
Sc 11.325418864 16.337976898 14.076701944
Sc 9.059168798 14.050717280 14.050717280
Sc 11.325418864 14.076701944 16.337976898
Sc 9.059162721 16.325137647 16.325137647
N 11.323791974 7.267354295 7.267354295
N 11.324454045 4.998467074 4.998467074
N 11.322741739 7.273663970 11.793973762
N 11.324614393 4.998468023 9.531488549
N 11.323791512 7.267353120 16.320591822
N 11.324614011 4.998468026 14.056453058
N 11.322741739 11.793973762 7.273663970
N 11.324614393 9.531488549 4.998468023
N 11.324224167 9.547102172 9.547102172
N 11.322742110 11.793973551 16.314284417
N 11.324224637 9.547100839 14.040844342
N 11.323791512 16.320591822 7.267353120
N 11.324614011 14.056453058 4.998468026
N 11.322742110 16.314284417 11.793973551
N 11.324224637 14.040844342 9.547100839
N 11.323791262 16.320593078 16.320593078
N 11.324225153 14.040845472 14.040845472
N 2.263657073 11.793973239 11.793973239
N -0.002112145 4.998467293 7.263098074
N -0.002112145 7.263098074 4.998467293
Sc 2.263654891 7.261081209 4.998485111
Sc 0.002086056 4.998485024 4.998485024
Sc 2.263654891 4.998485111 7.261081209
Sc 0.002649971 7.262249067 7.262249067
N -0.003094374 4.998467299 11.793973930
N -0.002924261 7.262224034 9.530114848
Sc 2.263657864 7.263061301 9.520851880
Sc 0.003481882 4.998484575 9.521204966
Sc 2.263655495 4.998482432 11.793992004
Sc 0.012448282 7.246560185 11.793993020
N -0.002112458 4.998467229 16.324847976
N -0.002924039 7.262222869 14.057829716
Sc 2.263657467 7.263059985 14.067130278
Sc 0.003482790 4.998484500 14.066775360
Sc 2.263654724 4.998484917 16.326903651
Sc 0.002648733 7.262248020 16.325735574
N -0.002924261 9.530114848 7.262224034
N -0.003094374 11.793973930 4.998467299
Sc 2.263655495 11.793992004 4.998482432
Sc 0.003481882 9.521204966 4.998484575
Sc 2.263657864 9.520851880 7.263061301
Sc 0.012448282 11.793993020 7.246560185
N -0.013373649 9.544185329 11.793974277
N -0.013373649 11.793974277 9.544185329
Sc 2.263666800 11.793992651 9.500462844
Sc -0.005814153 9.530061482 9.530061482
Sc 2.263666800 9.500462844 11.793992651
Sc 0.101096451 11.793987010 11.793987010
N -0.002923588 9.530113924 16.325721533
N -0.013373785 11.793974082 14.043757796
Sc 2.263666254 11.793992311 14.087485393
Sc -0.005813100 9.530058553 14.057921282
Sc 2.263657665 9.520853983 16.324922500
Sc 0.012451056 11.793992682 16.341407076
N -0.002924039 14.057829716 7.262222869
N -0.002112458 16.324847976 4.998467229
Sc 2.263654724 16.326903651 4.998484917
Sc 0.003482790 14.066775360 4.998484500
Sc 2.263657467 14.067130278 7.263059985
Sc 0.002648733 16.325735574 7.262248020
N -0.013373785 14.043757796 11.793974082
N -0.002923588 16.325721533 9.530113924
Sc 2.263657665 16.324922500 9.520853983
Sc -0.005813100 14.057921282 9.530058553
Sc 2.263666254 14.087485393 11.793992311
Sc 0.012451056 16.341407076 11.793992682
N -0.002923348 14.057830417 16.325722503
N -0.002923348 16.325722503 14.057830417
Sc 2.263657185 16.324923376 14.067127869
Sc -0.005812193 14.057924106 14.057924106
Sc 2.263657185 14.067127869 16.324923376
Sc 0.002647499 16.325736463 16.325736463
N 2.263636084 7.264511997 7.264511997
N 2.263634203 4.998466825 4.998466825
N 2.263640755 7.268195286 11.793974138
N 2.263636845 4.998467633 9.529317562
N 2.263635976 7.264511490 16.323435626
N 2.263636724 4.998467554 14.058627556
N 2.263640755 11.793974138 7.268195286
N 2.263636845 9.529317562 4.998467633
N 2.263644038 9.530343843 9.530343843
N 2.263640599 11.793974005 16.319747893
N 2.263643813 9.530342485 14.057598778
N 2.263635976 16.323435626 7.264511490
N 2.263636724 14.058627556 4.998467554
N 2.263640599 16.319747893 11.793974005
N 2.263643813 14.057598778 9.530342485
N 2.263635822 16.323436097 16.323436097
N 2.263643600 14.057599894 14.057599894
N 4.529381684 18.589487591 7.263099159
Sc 4.525219301 18.589505366 4.998485366
Sc 6.792362652 18.589504904 7.257177902
N 4.530368338 18.589487817 11.793974032
Sc 4.523829182 18.589505041 9.521206566
Sc 6.787397329 18.589498081 11.793989052
N 4.529381698 18.589487507 16.324847260
Sc 4.523827514 18.589504934 14.066774373
Sc 6.792362687 18.589504491 16.330803818
N 6.793827250 18.589487349 4.998467349
N 6.793676489 18.589488430 9.531489482
N 6.793676407 18.589488404 14.056452443
N 9.059141846 18.589487691 7.263078345
Sc 9.059158465 18.589505296 4.998485296
Sc 11.325961002 18.589504402 7.257176267
N 9.059146675 18.589486761 11.793972553
Sc 9.059164991 18.589502949 9.519875907
Sc 11.330931661 18.589497525 11.793988689
N 9.059141577 18.589487573 16.324867077
Sc 9.059164434 18.589502701 14.068100589
Sc 11.325960264 18.589503993 16.330804617
N 11.324454045 18.589487074 4.998467074
N 11.324614393 18.589488023 9.531488549
N 11.324614011 18.589488026 14.056453058
N -0.002112145 18.589487293 7.263098074
Sc 0.002086056 18.589505024 4.998485024
Sc 2.263654891 18.589505111 7.261081209
N -0.003094374 18.589487299 11.793973930
Sc 0.003481882 18.589504575 9.521204966
Sc 2.263655495 18.589502432 11.793992004
N -0.002112458 18.589487229 16.324847976
Sc 0.003482790 18.589504500 14.066775360
Sc 2.263654724 18.589504917 16.326903651
N 2.263634203 18.589486825 4.998466825
N 2.263636845 18.589487633 9.529317562
N 2.263636724 18.589487554 14.058627556
N 4.529381684 7.263099159 18.589487591
Sc 6.792362652 7.257177902 18.589504904
Sc 4.525219301 4.998485366 18.589505366
N 4.530368338 11.793974032 18.589487817
Sc 6.787397329 11.793989052 18.589498081
Sc 4.523829182 9.521206566 18.589505041
N 4.529381698 16.324847260 18.589487507
Sc 6.792362687 16.330803818 18.589504491
Sc 4.523827514 14.066774373 18.589504934
N 6.793827250 4.998467349 18.589487349
N 6.793676489 9.531489482 18.589488430
N 6.793676407 14.056452443 18.589488404
N 9.059141846 7.263078345 18.589487691
Sc 11.325961002 7.257176267 18.589504402
Sc 9.059158465 4.998485296 18.589505296
N 9.059146675 11.793972553 18.589486761
Sc 11.330931661 11.793988689 18.589497525
Sc 9.059164991 9.519875907 18.589502949
N 9.059141577 16.324867077 18.589487573
Sc 11.325960264 16.330804617 18.589503993
Sc 9.059164434 14.068100589 18.589502701
N 11.324454045 4.998467074 18.589487074
N 11.324614393 9.531488549 18.589488023
N 11.324614011 14.056453058 18.589488026
N -0.002112145 7.263098074 18.589487293
Sc 2.263654891 7.261081209 18.589505111
Sc 0.002086056 4.998485024 18.589505024
N -0.003094374 11.793973930 18.589487299
Sc 2.263655495 11.793992004 18.589502432
Sc 0.003481882 9.521204966 18.589504575
N -0.002112458 16.324847976 18.589487229
Sc 2.263654724 16.326903651 18.589504917
Sc 0.003482790 14.066775360 18.589504500
N 2.263634203 4.998466825 18.589486825
N 2.263636845 9.529317562 18.589487633
N 2.263636724 14.058627556 18.589487554
Sc 4.525219301 18.589505366 18.589505366
N 6.793827250 18.589487349 18.589487349
Sc 9.059158465 18.589505296 18.589505296
N 11.324454045 18.589487074 18.589487074
Sc 0.002086056 18.589505024 18.589505024
N 2.263634203 18.589486825 18.589486825
 K_POINTS {automatic} 
5 1 1 0 0 0
 CELL_PARAMETERS {angstrom}
    13.591020000    0.0000000000    0.0000000000
    0.0000000000    43.591020000    0.0000000000
    0.0000000000    0.0000000000    43.591020000






==> data/Fig-10a.txt <==
#!% Fig. 10. Panel a: Calculated electronic conductances at 0 K as
#!% functions of the chemical potential of (1x)5x5+s ScN NW sys-
#!% tems: pure (155); BT defected system with an oxygen atom replac-
#!% ing the central N atom (155O): relaxed and unrelaxed; and a
#!% BT defected system in which a glide-type defect is contiguous
#!% to the central O impurity and perpendicular to NW (155O+gl).
 
#!% 155                                                     155O (rel.)                                         155O (unr.)                                           155O+gl 
#!% \mu - E_{F}^{155}    G                                \mu - E_{F}^{155}    G                             \mu - E_{F}^{155}    G                                \mu - E_{F}^{155}    G 

   -1.500000000   94.994131478                             -1.500000000   80.994659117                       -1.500000000   87.994447155                           -1.500000000   83.993307651  
   -1.491610738   94.994447683                             -1.491610738   82.992573849                       -1.491610738   87.994505799                           -1.491610738   82.994689956
   -1.483221477   94.993876050                             -1.483221477   82.989085681                       -1.483221477   88.994032183                           -1.483221477   83.994362496
   -1.474832215   93.994867420                             -1.474832215   78.995146331                       -1.474832215   88.994015320                           -1.474832215   80.994430122
   -1.466442953   93.994800328                             -1.466442953   79.994403702                       -1.466442953   88.993644330                           -1.466442953   80.994712272
   -1.458053691   94.993538113                             -1.458053691   76.994897991                       -1.458053691   87.993224539                           -1.458053691   79.994990885
   -1.449664430   90.995161713                             -1.449664430   75.994961920                       -1.449664430   87.993011236                           -1.449664430   78.995139090
   -1.441275168   90.994752914                             -1.441275168   75.993868891                       -1.441275168   85.993652380                           -1.441275168   81.994114672
   -1.432885906    0.006098760                             -1.432885906   77.991237926                       -1.432885906   84.993201685                           -1.432885906   79.994401036
   -1.424496644   89.995271332                             -1.424496644   72.995724328                       -1.424496644   81.994848972                           -1.424496644   76.994711158
   -1.416107383   89.995189748                             -1.416107383   72.995553748                       -1.416107383   83.994351947                           -1.416107383   73.996462620
   -1.407718121   94.990313323                             -1.407718121   72.996176532                       -1.407718121   79.995716877                           -1.407718121   73.995694056
   -1.399328859   91.994384911                             -1.399328859   68.996222314                       -1.399328859   79.995050422                           -1.399328859   75.994235953
   -1.390939597   89.994770131                             -1.390939597   68.996112721                       -1.390939597   79.994650033                           -1.390939597   72.995677542
   -1.382550336   89.994565335                             -1.382550336   68.996048698                       -1.382550336   80.993840863                           -1.382550336   72.995825163
   -1.374161074   88.995091921                             -1.374161074   68.995848389                       -1.374161074   79.994541240                           -1.374161074    0.145378008
   -1.365771812   90.994569290                             -1.365771812   73.993528282                       -1.365771812   75.995491291                           -1.365771812   70.993905612
   -1.357382550   90.994802938                             -1.357382550   71.995182080                       -1.357382550   77.994083765                           -1.357382550   68.995783571
   -1.348993289   91.994267677                             -1.348993289   71.995013611                       -1.348993289   74.995199447                           -1.348993289   68.992090897
   -1.340604027   91.994398350                             -1.340604027   69.995284091                       -1.340604027   74.994461919                           -1.340604027   70.992261025
   -1.332214765   91.994173603                             -1.332214765   67.995810519                       -1.332214765   75.993481926                           -1.332214765   71.994789803
   -1.323825503   90.993144788                             -1.323825503   67.995820954                       -1.323825503   73.995147373                           -1.323825503   68.995795666
   -1.315436242   86.994559786                             -1.315436242   66.996130406                       -1.315436242   72.995518227                           -1.315436242   67.996006048
   -1.307046980   84.994230299                             -1.307046980   66.996071677                       -1.307046980   72.995393105                           -1.307046980   67.995954611
   -1.298657718   84.994538254                             -1.298657718   66.995938842                       -1.298657718   70.995206079                           -1.298657718   69.995320571
   -1.290268456   86.053301844                             -1.290268456   66.995375109                       -1.290268456   67.995795623                           -1.290268456   68.995460472
   -1.281879195   87.991423114                             -1.281879195   65.995109394                       -1.281879195   66.006024381                           -1.281879195   65.996197139
   -1.273489933   82.995246652                             -1.273489933   61.996291587                       -1.273489933   66.996636233                           -1.273489933   65.996067500
   -1.265100671   82.994872496                             -1.265100671   60.996383730                       -1.265100671   66.995741668                           -1.265100671   65.995898100
   -1.256711409   81.994609062                             -1.256711409   59.997989492                       -1.256711409   67.995749694                           -1.256711409   64.995884709
   -1.248322148   79.995166427                             -1.248322148   59.995820295                       -1.248322148   67.995816778                           -1.248322148   63.995101889
   -1.239932886   79.994849023                             -1.239932886   57.996565746                       -1.239932886   67.995698229                           -1.239932886   60.996554663
   -1.231543624   81.993677156                             -1.231543624   56.996715801                       -1.231543624   66.995903440                           -1.231543624   60.996060178
   -1.223154362   80.993455015                             -1.223154362   56.996220151                       -1.223154362   68.994124718                           -1.223154362   59.996127197
   -1.214765101   78.994010654                             -1.214765101   51.997169011                       -1.214765101   67.995493578                           -1.214765101   58.995744820
   -1.206375839   74.995326189                             -1.206375839   51.996917092                       -1.206375839   67.995177908                           -1.206375839   55.996619261
   -1.197986577   73.995669305                             -1.197986577   48.997440812                       -1.197986577   64.995844843                           -1.197986577   54.996730428
   -1.189597315   72.995621851                             -1.189597315   48.997312821                       -1.189597315   64.995426695                           -1.189597315   53.996691312
   -1.181208054   71.996154793                             -1.181208054   48.996981433                       -1.181208054   61.998651111                           -1.181208054   51.997132557
   -1.172818792   71.996153966                             -1.172818792   46.997330738                       -1.172818792   57.996913718                           -1.172818792   48.997401049
   -1.164429530   72.995897829                             -1.164429530   45.997390973                       -1.164429530   57.996610941                           -1.164429530   48.997317248
   -1.156040268   74.994352551                             -1.156040268   44.997461384                       -1.156040268   57.996441528                           -1.156040268   48.997114013
   -1.147651007   70.995933880                             -1.147651007   42.997899058                       -1.147651007   56.996419619                           -1.147651007   46.997469178
   -1.139261745   70.996088606                             -1.139261745   41.997945684                       -1.139261745   55.996507722                           -1.139261745   46.997305155
   -1.130872483   74.992976325                             -1.130872483   41.997884708                       -1.130872483   54.996561178                           -1.130872483   46.996229167
   -1.122483221   73.994929784                             -1.122483221   41.997732847                       -1.122483221   54.995788431                           -1.122483221   45.996739991
   -1.114093960   73.994845903                             -1.114093960   39.998076770                       -1.114093960   51.991512333                           -1.114093960   42.997724553
   -1.105704698   70.995563140                             -1.105704698   39.998014082                       -1.105704698   48.997345145                           -1.105704698   42.996414268
   -1.097315436   68.995608787                             -1.097315436   39.997921769                       -1.097315436   48.997246171                           -1.097315436   41.997783091
   -1.088926174   67.995926793                             -1.088926174   39.997624798                       -1.088926174   48.996715815                           -1.088926174   41.997244568
   -1.080536913   65.996343062                             -1.080536913   37.998130826                       -1.080536913   46.997483876                           -1.080536913   39.997987166
   -1.072147651   67.995523447                             -1.072147651   37.998068830                       -1.072147651   46.997385626                           -1.072147651   39.997866608
   -1.063758389   66.995305562                             -1.063758389   37.997970169                       -1.063758389   46.997206206                           -1.063758389   39.995934721
   -1.055369128   63.995870032                             -1.055369128   37.997654563                       -1.055369128   46.996001387                           -1.055369128   37.998160008
   -1.046979866   62.996234493                             -1.046979866   36.998110893                       -1.046979866   44.995808756                           -1.046979866   37.998116693
   -1.038590604   61.996474242                             -1.038590604   36.998015856                       -1.038590604   42.997674029                           -1.038590604   37.998058620
   -1.030201342   60.996401471                             -1.030201342   36.997739396                       -1.030201342   42.997421591                           -1.030201342   37.997973483
   -1.021812081   59.996464230                             -1.021812081   35.997935532                       -1.021812081   41.997469618                           -1.021812081   37.997820242
   -1.013422819   59.996191568                             -1.013422819   33.999540465                       -1.013422819   39.997856682                           -1.013422819   37.986684719
   -1.005033557   57.588598020                             -1.005033557   33.998145414                       -1.005033557   39.996962374                           -1.005033557   36.997707407
   -0.996644295   53.996853063                             -0.996644295   33.997943992                       -0.996644295   37.998172626                           -0.996644295   35.997717827
   -0.988255034   53.983695230                             -0.988255034   32.997822088                       -0.988255034   37.998138731                           -0.988255034   33.998320825
   -0.979865772   49.996870230                             -0.979865772   30.998340217                       -0.979865772   37.998094005                           -0.979865772   33.998265604
   -0.971476510   48.997118743                             -0.971476510   28.999692534                       -0.971476510   37.998031579                           -0.971476510   33.998186640
   -0.963087248   46.997403781                             -0.963087248   28.998568342                       -0.963087248   37.997937048                           -0.963087248   33.998055150
   -0.954697987   45.997507176                             -0.954697987   28.998481384                       -0.954697987   37.997766837                           -0.954697987   33.997718867
   -0.946308725   44.997644147                             -0.946308725   28.996948770                       -0.946308725   37.997227353                           -0.946308725   30.998308779
   -0.937919463   44.997347609                             -0.937919463   27.998560229                       -0.937919463   33.998393633                           -0.937919463   30.997686357
   -0.929530201   42.997733657                             -0.929530201   27.998415301                       -0.929530201   33.998361505                           -0.929530201   28.998508322
   -0.921140940   41.997995902                             -0.921140940   25.998830657                       -0.921140940   33.998328137                           -0.921140940   28.998224250
   -0.912751678   41.997967058                             -0.912751678   25.998745108                       -0.912751678   33.998284591                           -0.912751678   27.998603469
   -0.904362416   41.997910748                             -0.904362416   25.998695465                       -0.904362416   33.998225273                           -0.904362416   27.998527089
   -0.895973154   41.997787010                             -0.895973154   25.998625120                       -0.895973154   33.998138076                           -0.895973154   27.998359744
   -0.887583893   40.997829433                             -0.887583893   25.998511153                       -0.887583893   33.997984321                           -0.887583893   25.998771485
   -0.879194631   39.998026937                             -0.879194631   25.998251976                       -0.879194631   33.996765682                           -0.879194631   25.998710160
   -0.870805369   39.997964591                             -0.870805369   23.998746641                       -0.870805369   30.998254634                           -0.870805369   25.998647522
   -0.862416107   39.997869260                             -0.862416107   23.998570070                       -0.862416107   30.997897447                           -0.862416107   25.998550737
   -0.854026846   39.997660282                             -0.854026846   21.998932722                       -0.854026846   28.998258745                           -0.854026846   25.998361157
   -0.845637584   38.997852959                             -0.845637584   21.998785697                       -0.845637584   27.998456992                           -0.845637584   24.997988542
   -0.837248322   36.998172507                             -0.837248322   20.998956462                       -0.837248322   27.998092926                           -0.837248322   22.998841780
   -0.828859060   36.998069683                             -0.828859060   19.999095732                       -0.828859060   25.998700428                           -0.828859060   22.998746936
   -0.820469799   35.998233463                             -0.820469799   19.998992070                       -0.820469799   24.998879300                           -0.820469799   22.998374245
   -0.812080537   35.998144045                             -0.812080537   19.998723019                       -0.812080537   24.998778665                           -0.812080537   20.999077123
   -0.803691275   35.998046997                             -0.803691275   18.999111024                       -0.803691275   24.998726162                           -0.803691275   20.998927802
   -0.795302013   35.997876932                             -0.795302013   18.999074792                       -0.795302013   24.998645607                           -0.795302013   19.999060108
   -0.786912752   35.997137234                             -0.786912752   18.999024590                       -0.786912752   24.998492806                           -0.786912752   19.999015200
   -0.778523490   33.997593816                             -0.778523490   18.998945566                       -0.778523490   24.997779587                           -0.778523490   19.998948805
   -0.770134228   30.999533598                             -0.770134228   18.998769798                       -0.770134228   22.998849736                           -0.770134228   19.998792170
   -0.761744966   30.998216410                             -0.761744966   17.998809090                       -0.761744966   22.998705706                           -0.761744966   18.998996614
   -0.753355705   28.998641792                             -0.753355705   15.999231498                       -0.753355705   21.998944533                           -0.753355705   18.998874796
   -0.744966443   28.998603583                             -0.744966443   15.998814549                       -0.744966443   21.998880562                           -0.744966443   18.998390008
   -0.736577181   28.998552815                             -0.736577181   13.999494086                       -0.736577181   21.998750605                           -0.736577181   16.999135327
   -0.728187919   28.998474260                             -0.728187919   13.999489418                       -0.728187919   20.998602523                           -0.728187919   15.999288699
   -0.719798658   28.998307255                             -0.719798658   13.999484761                       -0.719798658   19.999030953                           -0.719798658   15.999220143
   -0.711409396   26.998689309                             -0.711409396   13.999479184                       -0.711409396   19.998980058                           -0.711409396   15.998892306
   -0.703020134   26.998603246                             -0.703020134   13.999472482                       -0.703020134   19.998902246                           -0.703020134   14.999092928
   -0.694630872   26.998474388                             -0.694630872   13.999464444                       -0.694630872   19.998755208                           -0.694630872   13.999494014
   -0.686241611   25.998587305                             -0.686241611   13.999454784                       -0.686241611   19.998140226                           -0.686241611   13.999488749
   -0.677852349   25.998360294                             -0.677852349   13.999443089                       -0.677852349   16.999247564                           -0.677852349   13.999482873
   -0.669463087   23.998909425                             -0.669463087   13.999428735                       -0.669463087   16.999191601                           -0.669463087   13.999475936
   -0.661073826   23.998795426                             -0.661073826   13.999410706                       -0.661073826   16.998989318                           -0.661073826   13.999467692
   -0.652684564   23.998643682                             -0.652684564   13.999387322                       -0.652684564   15.999233724                           -0.652684564   13.999457831
   -0.644295302   22.998844486                             -0.644295302   13.999355177                       -0.644295302   15.998004356                           -0.644295302   13.999445910
   -0.635906040   22.998563472                             -0.635906040   13.999306516                       -0.635906040   14.999359475                           -0.635906040   13.999431262
   -0.627516779   21.998928056                             -0.627516779   13.999216585                       -0.627516779   14.999247445                           -0.627516779   13.999412808
   -0.619127517   21.998804622                             -0.619127517   13.998881089                       -0.619127517   13.999489278                           -0.619127517   13.999388645
   -0.610738255   20.998934831                             -0.610738255   10.999562592                       -0.610738255   13.999483010                           -0.610738255   13.999354972
   -0.602348993   20.998736016                             -0.602348993   10.999548438                       -0.602348993   13.999476491                           -0.602348993   13.999302493
   -0.593959732   18.999161845                             -0.593959732   10.999535214                       -0.593959732   13.999468745                           -0.593959732   13.999197456
   -0.585570470   18.999134459                             -0.585570470   10.999519215                       -0.585570470   13.999459424                           -0.585570470   13.997218281
   -0.577181208   18.999100786                             -0.577181208   10.999499080                       -0.577181208   13.999448077                           -0.577181208   10.999572759
   -0.568791946   18.999049981                             -0.568791946   10.999472585                       -0.568791946   13.999434010                           -0.568791946   10.999555046
   -0.560402685   18.998947735                             -0.560402685   10.999435092                       -0.560402685   13.999416074                           -0.560402685   10.999542699
   -0.552013423   17.999060442                             -0.552013423   10.999373736                       -0.552013423   13.999392132                           -0.552013423   10.999527856
   -0.543624161   17.998488986                             -0.543624161   10.999218329                       -0.543624161   13.999357531                           -0.543624161   10.999509345
   -0.535234899   16.999055497                             -0.535234899    8.999542530                       -0.535234899   13.999298764                           -0.535234899   10.999485317
   -0.526845638   15.999299352                             -0.526845638    8.999477431                       -0.526845638   13.999136457                           -0.526845638   10.999452089
   -0.518456376   15.999270514                             -0.518456376    8.999336937                       -0.518456376   11.999473777                           -0.518456376   10.999400294
   -0.510067114   15.999230978                             -0.510067114    7.000187053                       -0.510067114   11.999428264                           -0.510067114   10.999290829
   -0.501677852   15.999164024                             -0.501677852    6.999640814                       -0.501677852   11.999268448                           -0.501677852    8.999612379
   -0.493288591   15.998997872                             -0.493288591    6.999253218                       -0.493288591   10.999554536                           -0.493288591    8.999528593
   -0.484899329   13.999472600                             -0.484899329    5.999805230                       -0.484899329   10.999542031                           -0.484899329    8.999462560
   -0.476510067   13.999453915                             -0.476510067    5.999797416                       -0.476510067   10.999527497                           -0.476510067    8.999311149
   -0.468120805   13.999444157                             -0.468120805    5.999786773                       -0.468120805   10.999509565                           -0.468120805    6.999728778
   -0.459731544   13.999432338                             -0.459731544    5.999769974                       -0.459731544   10.999486648                           -0.459731544    6.999588663
   -0.451342282   13.999417660                             -0.451342282    5.999735352                       -0.451342282   10.999455791                           -0.451342282    5.999793380
   -0.442953020   13.999399005                             -0.442953020    5.999421207                       -0.442953020   10.999410201                           -0.442953020    5.999770870
   -0.434563758   13.999374340                             -0.434563758    4.999847840                       -0.434563758   10.999327111                           -0.434563758    5.999727269
   -0.426174497   13.999339311                             -0.426174497    4.999844051                       -0.426174497   10.998873640                           -0.426174497    4.999876674
   -0.417785235   13.999281404                             -0.417785235    4.999839871                       -0.417785235    8.999525205                           -0.417785235    4.999856145
   -0.409395973   13.999115477                             -0.409395973    4.999834908                       -0.409395973    8.999461869                           -0.409395973    4.999853656
   -0.401006711   12.999312141                             -0.401006711    4.999828861                       -0.401006711    8.999332190                           -0.401006711    4.999850934
   -0.392617450   12.998925106                             -0.392617450    4.999821265                       -0.392617450    8.997986689                           -0.392617450    4.999847797
   -0.384228188   10.999529345                             -0.384228188    4.999811271                       -0.384228188    6.999531313                           -0.384228188    4.999844133
   -0.375838926   10.999512888                             -0.375838926    4.999797069                       -0.375838926    4.999894477                           -0.375838926    4.999839802
   -0.367449664   10.999492995                             -0.367449664    4.999773652                       -0.367449664    4.999861721                           -0.367449664    4.999834599
   -0.359060403   10.999467103                             -0.359060403    4.999716547                       -0.359060403    4.999859903                           -0.359060403    4.999828203
   -0.350671141   10.999431254                             -0.350671141    3.999865565                       -0.350671141    4.999858097                           -0.350671141    4.999820061
   -0.342281879   10.999375962                             -0.342281879    3.999854456                       -0.342281879    4.999856055                           -0.342281879    4.999809110
   -0.333892617   10.999264630                             -0.333892617    3.999845164                       -0.333892617    4.999853704                           -0.333892617    4.999792908
   -0.325503356    8.999581738                             -0.325503356    3.999832046                       -0.325503356    4.999850983                           -0.325503356    4.999763700
   -0.317114094    8.999399781                             -0.317114094    3.999810640                       -0.317114094    4.999847815                           -0.317114094    4.999662060
   -0.308724832    8.998689233                             -0.308724832    3.999762931                       -0.308724832    4.999844098                           -0.308724832    3.999863612
   -0.300335570    6.999678140                             -0.300335570    3.000069695                       -0.300335570    4.999839685                           -0.300335570    3.999856315
   -0.291946309    6.999571152                             -0.291946309    2.999909486                       -0.291946309    4.999834353                           -0.291946309    3.999847659
   -0.283557047    5.999825340                             -0.283557047    2.999906704                       -0.283557047    4.999827744                           -0.283557047    3.999835665
   -0.275167785    5.999821997                             -0.275167785    2.999903755                       -0.275167785    4.999819228                           -0.275167785    3.999816914
   -0.266778523    5.999819232                             -0.266778523    2.999900432                       -0.266778523    4.999807544                           -0.266778523    3.999779454
   -0.258389262    5.999816047                             -0.258389262    2.999896626                       -0.258389262    4.999789615                           -0.258389262    3.999570218
   -0.250000000    5.999812314                             -0.250000000    2.999892210                       -0.250000000    4.999754412                           -0.250000000    2.999909744
   -0.241610738    5.999807916                             -0.241610738    2.999887008                       -0.241610738    4.999535402                           -0.241610738    2.999906769
   -0.233221477    5.999802703                             -0.233221477    2.999880761                       -0.233221477    3.999865437                           -0.233221477    2.999903785
   -0.224832215    5.999796460                             -0.224832215    2.999873073                       -0.224832215    3.999859078                           -0.224832215    2.999900437
   -0.216442953    5.999788867                             -0.216442953    2.999863289                       -0.216442953    3.999851334                           -0.216442953    2.999896607
   -0.208053691    5.999779419                             -0.208053691    2.999850226                       -0.208053691    3.999840936                           -0.208053691    2.999892163
   -0.199664430    5.999767257                             -0.199664430    2.999831462                       -0.199664430    3.999825612                           -0.199664430    2.999886927
   -0.191275168    5.999750737                             -0.191275168    2.999800873                       -0.191275168    3.999798833                           -0.191275168    2.999880639
   -0.182885906    5.999726132                             -0.182885906    2.999735311                       -0.182885906    3.999725056                           -0.182885906    2.999872895
   -0.174496644    5.999681636                             -0.174496644    2.999049588                       -0.174496644    2.999911886                           -0.174496644    2.999863032
   -0.166107383    5.999497333                             -0.166107383    0.999962252                       -0.166107383    2.999907165                           -0.166107383    2.999849847
   -0.157718121    4.999665826                             -0.157718121    0.999959202                       -0.157718121    2.999904173                           -0.157718121    2.999830866
   -0.149328859    3.999861103                             -0.149328859    0.999956021                       -0.149328859    2.999900871                           -0.149328859    2.999799792
   -0.140939597    3.999852747                             -0.140939597    0.999952016                       -0.140939597    2.999897109                           -0.140939597    2.999732438
   -0.132550336    3.999842338                             -0.132550336    0.999946628                       -0.132550336    2.999892756                           -0.132550336    2.998767129
   -0.124161074    3.999826729                             -0.124161074    0.999938790                       -0.124161074    2.999887641                           -0.124161074    0.999961428
   -0.115771812    3.999798295                             -0.115771812    0.999925826                       -0.115771812    2.999881520                           -0.115771812    0.999958248
   -0.107382550    3.999707709                             -0.107382550    0.999897685                       -0.107382550    2.999874017                           -0.107382550    0.999954828
   -0.098993289    2.999914016                             -0.098993289    0.999632698                       -0.098993289    2.999864519                           -0.098993289    0.999950446
   -0.090604027    2.999910730                             -0.090604027    0.000000383                       -0.090604027    2.999851937                           -0.090604027    0.999944419
   -0.082214765    2.999908169                             -0.082214765    0.000000086                       -0.082214765    2.999834080                           -0.082214765    0.999935338
   -0.073825503    2.999905345                             -0.073825503    0.000000040                       -0.073825503    2.999805599                           -0.073825503    0.999919287
   -0.065436242    2.999902144                             -0.065436242    0.000000026                       -0.065436242    2.999747643                           -0.065436242    0.999877438
   -0.057046980    2.999898467                             -0.057046980    0.000000020                       -0.057046980    2.999414660                           -0.057046980    0.000006005
   -0.048657718    2.999894192                             -0.048657718    0.000000017                       -0.048657718    2.999616809                           -0.048657718    0.000000215
   -0.040268456    2.999889143                             -0.040268456    0.000000017                       -0.040268456    2.999737785                           -0.040268456    0.000000086
   -0.031879195    2.999883067                             -0.031879195    0.000000018                       -0.031879195    2.999778605                           -0.031879195    0.000000073
   -0.023489933    2.999875566                             -0.023489933    0.000000022                       -0.023489933    2.999798676                           -0.023489933    0.000000112
   -0.015100671    2.999865986                             -0.015100671    0.000000029                       -0.015100671    2.999808558                           -0.015100671    0.000000359
   -0.006711409    2.999853141                             -0.006711409    0.000000043                       -0.006711409    2.999810704                           -0.006711409    0.000970497
    0.001677852    2.999834577                              0.001677852    0.000000078                        0.001677852    2.999802647                            0.001677852    0.999865304
    0.010067114    2.999804031                              0.010067114    0.000000195                        0.010067114    2.999763567                            0.010067114    1.999753534
    0.018456376    2.999737317                              0.018456376    0.000001211                        0.018456376    1.999901297                            0.018456376    1.999818872
    0.026845638    2.998669595                              0.026845638    1.999490622                        0.026845638    1.999902620                            0.026845638    1.999848251
    0.035234899    0.999965982                              0.035234899    1.999762385                        0.035234899    1.999906552                            0.035234899    1.999866143
    0.043624161    0.999963641                              0.043624161    1.999820589                        0.043624161    1.999910028                            0.043624161    1.999878528
    0.052013423    0.999961375                              0.052013423    1.999849304                        0.052013423    1.999913084                            0.052013423    1.999887754
    0.060402685    0.999958683                              0.060402685    1.999867129                        0.060402685    1.999915792                            0.060402685    1.999894965
    0.068791946    0.999955316                              0.068791946    1.999879545                        0.068791946    1.999918211                            0.068791946    1.999900799
    0.077181208    0.999950909                              0.077181208    1.999888857                        0.077181208    1.999920389                            0.077181208    1.999905642
    0.085570470    0.999944786                              0.085570470    1.999896797                        0.085570470    1.999922364                            0.085570470    1.999909750
    0.093959732    0.999935444                              0.093959732    2.999691621                        0.093959732    1.999924174                            0.093959732    1.999913302
    0.102348993    0.999918539                              0.102348993    2.999795032                        0.102348993    1.999925888                            0.102348993    1.999916492
    0.110738255    0.999871010                              0.110738255    2.999825014                        0.110738255    1.999928730                            0.110738255    1.999922145
    0.119127517    0.000002899                              0.119127517    2.999842036                        0.119127517    2.999450611                            0.119127517    2.999762814
    0.127516779    0.000000172                              0.127516779    3.999389608                        0.127516779    2.999647758                            0.127516779    2.999822306
    0.135906040    0.000000059                              0.135906040    3.999705458                        0.135906040    2.999710758                            0.135906040    2.999846713
    0.144295302    0.000000032                              0.144295302    3.999709150                        0.144295302    3.999498261                            0.144295302    3.999377475
    0.152684564    0.000000023                              0.152684564    4.000316330                        0.152684564    3.999646700                            0.152684564    4.999363339
    0.161073826    0.000000019                              0.161073826    4.999448633                        0.161073826    3.999692543                            0.161073826    4.999527694
    0.169463087    0.000000018                              0.169463087    4.999563180                        0.169463087    4.999498811                            0.169463087    4.999594651
    0.177852349    0.000000019                              0.177852349    4.999618750                        0.177852349    4.999625884                            0.177852349    4.999635960
    0.186241611    0.000000022                              0.186241611    4.999654181                        0.186241611    4.999667372                            0.186241611    4.999665149
    0.194630872    0.000000029                              0.194630872    4.999679708                        0.194630872    4.999692818                            0.194630872    4.999687360
    0.203020134    0.000000041                              0.203020134    4.999699646                        0.203020134    4.999711242                            0.203020134    4.999705229
    0.211409396    0.000000070                              0.211409396    4.999765633                        0.211409396    4.999725652                            0.211409396    4.999759772
    0.219798658    0.000000154                              0.219798658    6.999413247                        0.219798658    4.999737445                            0.219798658    6.999263466
    0.228187919    0.000000653                              0.228187919    6.999524574                        0.228187919    4.999747400                            0.228187919    6.999506456
    0.236577181    1.997941448                              0.236577181    6.999575449                        0.236577181    4.999756051                            0.236577181    6.999569230
    0.244966443    1.999753818                              0.244966443    6.999607764                        0.244966443    4.999764575                            0.244966443    6.999605200
    0.253355705    1.999823390                              0.253355705    6.999631246                        0.253355705    6.999261691                            0.253355705    6.999630222
    0.261744966    1.999854470                              0.261744966    6.999649592                        0.261744966    6.999530612                            0.261744966    6.999649317
    0.270134228    1.999873391                              0.270134228    6.999664584                        0.270134228    6.999596364                            0.270134228    6.999664700
    0.278523490    2.999630535                              0.278523490    6.999677212                        0.278523490    6.999631353                            0.278523490    6.999677537
    0.286912752    2.999780101                              0.286912752    6.999688083                        0.286912752    6.999654586                            0.286912752    6.999688518
    0.295302013    2.999815757                              0.295302013    6.999697598                        0.295302013    6.999671768                            0.295302013    6.999698085
    0.303691275    2.999836717                              0.303691275    6.999706032                        0.303691275    6.999685313                            0.303691275    6.999706538
    0.312080537    3.999654534                              0.312080537    6.999713586                        0.312080537    6.999696443                            0.312080537    6.999714092
    0.320469799    3.999737592                              0.320469799    6.999720409                        0.320469799    6.999705860                            0.320469799    6.999720902
    0.328859060    3.999761360                              0.328859060    6.999726615                        0.328859060    6.999713999                            0.328859060    6.999727090
    0.337248322    3.999758994                              0.337248322    6.999732294                        0.337248322    6.999721150                            0.337248322    6.999732747
    0.345637584    3.999713268                              0.345637584    6.999737523                        0.345637584    6.999727513                            0.345637584    6.999737947
    0.354026846    4.999384885                              0.354026846    6.999742376                        0.354026846    6.999733234                            0.354026846    6.999742751
    0.362416107    4.999554858                              0.362416107    6.999747020                        0.362416107    6.999738422                            0.362416107    6.999747209
    0.370805369    4.999620114                              0.370805369    6.999772775                        0.370805369    6.999743160                            0.370805369    6.999751364
    0.379194631    4.999658754                              0.379194631    7.999601655                        0.379194631    6.999747514                            0.379194631    6.999755265
    0.387583893    4.999686018                              0.387583893    8.999430300                        0.387583893    6.999751534                            0.387583893    6.999759015
    0.395973154    5.999441547                              0.395973154    8.999554686                        0.395973154    6.999755264                            0.395973154    6.999763901
    0.404362416    6.999448986                              0.404362416    9.999389484                        0.404362416    6.999758740                            0.404362416    8.998910816
    0.412751678    6.999540257                              0.412751678    9.999491373                        0.412751678    6.999761993                            0.412751678    9.999163532
    0.421140940    6.999586190                              0.421140940   10.999319251                        0.421140940    6.999765051                            0.421140940    9.999416774
    0.429530201    6.999616702                              0.429530201   10.999424422                        0.429530201    6.999767959                            0.429530201    9.999492326
    0.437919463    6.999639293                              0.437919463   10.999474542                        0.437919463    6.999770865                            0.437919463    9.999535093
    0.446308725    6.999657175                              0.446308725   10.999507414                        0.446308725    6.999779412                            0.446308725    9.999564066
    0.454697987    6.999671911                              0.454697987   10.999531664                        0.454697987    8.999400851                            0.454697987    9.999585579
    0.463087248    6.999684397                              0.463087248   10.999550681                        0.463087248    8.999548432                            0.463087248    9.999602478
    0.471476510    6.999695190                              0.471476510   10.999566144                        0.471476510    9.999359729                            0.471476510    9.999616268
    0.479865772    6.999704668                              0.479865772   10.999579000                        0.479865772    9.999485216                            0.479865772    9.999627861
    0.488255034    6.999713091                              0.488255034   10.999589827                        0.488255034    9.999536195                            0.488255034    9.999638271
    0.496644295    6.999720652                              0.496644295   10.999599041                        0.496644295    9.999567660                            0.496644295   10.999350985
    0.505033557    6.999727495                              0.505033557   10.999607902                        0.505033557    9.999590074                            0.505033557   10.999505736
    0.513422819    6.999733731                              0.513422819   12.998646214                        0.513422819    9.999607324                            0.513422819   10.999548199
    0.521812081    6.999739448                              0.521812081   12.998924006                        0.521812081    9.999621678                            0.521812081   10.999572116
    0.530201342    6.999744717                              0.530201342   14.998562567                        0.530201342   10.999323102                            0.530201342   10.999588769
    0.538590604    6.999749596                              0.538590604   14.998890455                        0.538590604   10.999492174                            0.538590604   10.999645851
    0.546979866    6.999754134                              0.546979866   14.999030178                        0.546979866   10.999537764                            0.546979866   12.998780297
    0.555369128    6.999758376                              0.555369128   14.999116428                        0.555369128   10.999563848                            0.555369128   14.997631823
    0.563758389    6.999762382                              0.563758389   14.999177585                        0.563758389   10.999582155                            0.563758389   14.998751897
    0.572147651    6.999766431                              0.572147651   14.999224333                        0.572147651   10.999596281                            0.572147651   14.998955251
    0.580536913    7.999388656                              0.580536913   14.999261821                        0.580536913   10.999607779                            0.580536913   14.999065666
    0.588926174    7.999643908                              0.588926174   14.999292189                        0.588926174   10.999617476                            0.588926174   14.999139626
    0.597315436    8.999487334                              0.597315436   14.999320184                        0.597315436   10.999626015                            0.597315436   14.999194360
    0.605704698    8.999582385                              0.605704698   16.998680984                        0.605704698   10.999687391                            0.605704698   14.999237794
    0.614093960    8.999620497                              0.614093960   17.998812358                        0.614093960   11.999490196                            0.614093960   16.997924267
    0.622483221    8.999643800                              0.622483221   18.998731695                        0.622483221   14.998382520                            0.622483221   16.999002595
    0.630872483    8.999660385                              0.630872483   18.998942848                        0.630872483   14.998832862                            0.630872483   16.999109390
    0.639261745    8.999673197                              0.639261745   18.999035364                        0.639261745   14.999000249                            0.639261745   16.999169290
    0.647651007    8.999683728                              0.647651007   18.999095688                        0.647651007   16.998126891                            0.647651007   16.999217091
    0.656040268    8.999732876                              0.656040268   18.999140499                        0.656040268   16.998870112                            0.656040268   18.997963329
    0.664429530    9.999516110                              0.664429530   18.999176122                        0.664429530   16.998999800                            0.664429530   18.998944144
    0.672818792    9.999580100                              0.672818792   18.999205650                        0.672818792   16.999076819                            0.672818792   18.999050742
    0.681208054    9.999610190                              0.681208054   18.999230827                        0.681208054   16.999132078                            0.681208054   18.999111947
    0.689597315    9.999629647                              0.689597315   18.999252738                        0.689597315   16.999175082                            0.689597315   18.999155487
    0.697986577    9.999644055                              0.697986577   18.999272102                        0.697986577   16.999210130                            0.697986577   18.999189503
    0.706375839    9.999656458                              0.706375839   18.999289421                        0.706375839   16.999239586                            0.706375839   18.999217496
    0.714765101   10.999410245                              0.714765101   18.999305058                        0.714765101   16.999265084                            0.714765101   18.999241304
    0.723154362   10.999526694                              0.723154362   18.999319287                        0.723154362   17.998602244                            0.723154362   18.999262011
    0.731543624   10.999570745                              0.731543624   18.999332317                        0.731543624   17.999129054                            0.731543624   18.999280319
    0.739932886   12.999092105                              0.739932886   18.999344313                        0.739932886   18.998983195                            0.739932886   18.999296706
    0.748322148   12.999286195                              0.748322148   18.999355405                        0.748322148   18.999094884                            0.748322148   18.999311514
    0.756711409   12.999343232                              0.756711409   18.999365699                        0.756711409   18.999151341                            0.756711409   18.999324999
    0.765100671   12.999347158                              0.765100671   18.999375283                        0.765100671   18.999189849                            0.765100671   18.999337355
    0.773489933   12.999308178                              0.773489933   18.999384229                        0.773489933   18.999219213                            0.773489933   18.999348732
    0.781879195   14.998634583                              0.781879195   18.999392604                        0.781879195   18.999242861                            0.781879195   18.999359250
    0.790268456   14.998944669                              0.790268456   18.999400490                        0.790268456   18.999262416                            0.790268456   18.999369005
    0.798657718   14.999076232                              0.798657718   18.999408242                        0.798657718   18.999278665                            0.798657718   18.999378074
    0.807046980   14.999157413                              0.807046980   20.995119899                        0.807046980   18.999291825                            0.807046980   18.999386521
    0.815436242   16.998443384                              0.815436242   20.999036269                        0.815436242   18.999301406                            0.815436242   18.999394404
    0.823825503   16.998980110                              0.823825503   20.999155546                        0.823825503   18.999305169                            0.823825503   18.999401800
    0.832214765   16.999088090                              0.832214765   20.999212114                        0.832214765   18.999291809                            0.832214765   18.999409149
    0.840604027   16.999151933                              0.840604027   20.999247996                        0.840604027   17.999424399                            0.840604027   20.997558248
    0.848993289   16.999202660                              0.848993289   20.999276601                        0.848993289   17.999412722                            0.848993289   20.999050956
    0.857382550   17.999024558                              0.857382550   21.999100050                        0.857382550   17.999421864                            0.857382550   20.999160633
    0.865771812   18.002847112                              0.865771812   21.999186534                        0.865771812   17.999430528                            0.865771812   20.999220902
    0.874161074   18.998986645                              0.874161074   21.999289914                        0.874161074   17.999438656                            0.874161074   21.999067744
    0.882550336   18.999082433                              0.882550336   23.998597046                        0.882550336   17.999446293                            0.882550336   21.999151364
    0.890939597   18.999137833                              0.890939597   23.998874488                        0.890939597   17.999453506                            0.890939597   21.999192357
    0.899328859   18.999177880                              0.899328859   23.998975727                        0.899328859   17.999460467                            0.899328859   22.998952075
    0.907718121   18.999209572                              0.907718121   23.999036560                        0.907718121   17.999470447                            0.907718121   22.999086202
    0.916107383   18.999235906                              0.916107383   23.999079290                        0.916107383   20.998520130                            0.916107383   23.998205730
    0.924496644   18.999258460                              0.924496644   23.999111631                        0.924496644   21.998551555                            0.924496644   22.998909489
    0.932885906   18.999278180                              0.932885906   23.999136880                        0.932885906   21.998979661                            0.932885906   22.999024705
    0.941275168   18.999295682                              0.941275168   23.999156078                        0.941275168   21.999083800                            0.941275168   22.999087968
    0.949664430   18.999311390                              0.949664430   23.999166759                        0.949664430   21.999144557                            0.949664430   22.999131165
    0.958053691   18.999325611                              0.958053691   23.999110628                        0.958053691   21.999187054                            0.958053691   22.999163826
    0.966442953   18.999338575                              0.966442953   22.999258078                        0.966442953   22.999010844                            0.966442953   22.999190017
    0.974832215   18.999350457                              0.974832215   22.999271173                        0.974832215   22.999161918                            0.974832215   22.999211837
    0.983221477   18.999361395                              0.983221477   23.960218113                        0.983221477   22.999200111                            0.983221477   22.999230510
    0.991610738   18.999371498                              0.991610738   23.999099010                        0.991610738   22.999225416                            0.991610738   22.999246823
    1.000000000   18.999380857                              1.000000000   23.999167291                        1.000000000   23.997825756                            1.000000000   22.999261407


==> data/Fig-11a.txt <==
#!% Fig. 11. Panel a: Calculated electronic conductances at 0 K as
#!% functions of the chemical potential of (3x)3x3+s ScN NW sys-
#!% tems: pure (333); BT defected system with an oxygen atom replac-
#!% ing the central N atom (333O): relaxed and unrelaxed.

#!% 333                                             333O (rel.)                                   333O (unr.)                           
#!% \mu - E_{F}^{333}    G                          \mu - E_{F}^{333}    G                       \mu - E_{F}^{333}    G                  

-1.500000000	35.993960369                        -1.500000000   31.992348964                   -1.500000000   28.992826147  
-1.491610738	35.993849077                        -1.491610738   30.992564246                   -1.491610738   31.990627726
-1.483221477	36.989900742                        -1.483221477   29.993652404                   -1.483221477   30.993820577
-1.474832215	36.991763222                        -1.474832215   32.992872026                   -1.474832215   28.994610181
-1.466442953	37.911175074                        -1.466442953   28.993019018                   -1.466442953   26.017537439
-1.458053691	34.992077094                        -1.458053691   29.993854421                   -1.458053691   29.993512437
-1.449664430	36.985774057                        -1.449664430   29.988705191                   -1.449664430   22.003700630
-1.441275168	36.990991625                        -1.441275168   26.992462315                   -1.441275168   23.994721574
-1.432885906	34.993081848                        -1.432885906   30.991871573                   -1.432885906   19.995710073
-1.424496644	34.993075169                        -1.424496644   22.995589610                   -1.424496644   28.991989359
-1.416107383	34.990357066                        -1.416107383   26.994752726                   -1.416107383   25.994184535
-1.407718121	33.993965280                        -1.407718121   26.994373716                   -1.407718121   28.993366361
-1.399328859	33.994049849                        -1.399328859   20.996153325                   -1.399328859   27.993103586
-1.390939597	33.994244733                        -1.390939597   21.995834371                   -1.390939597   24.998420577
-1.382550336	33.994175435                        -1.382550336   26.993725866                   -1.382550336   22.995092575
-1.374161074	33.993972540                        -1.374161074   22.995147453                   -1.374161074   27.995513171
-1.365771812	31.993738788                        -1.365771812   26.985611822                   -1.365771812   25.989182550
-1.357382550	31.985702259                        -1.357382550   22.994421629                   -1.357382550   25.994359986
-1.348993289	32.994202630                        -1.348993289   22.989166206                   -1.348993289   18.996780327
-1.340604027	33.945444389                        -1.340604027   19.995101760                   -1.340604027   21.993457294
-1.332214765	32.991589643                        -1.332214765   21.995246873                   -1.332214765   18.994016850
-1.323825503	36.991113470                        -1.323825503   16.997749041                   -1.323825503   24.994813307
-1.315436242	36.991074406                        -1.315436242   20.996725679                   -1.315436242   20.995350405
-1.307046980	33.987044672                        -1.307046980   20.995054694                   -1.307046980   22.986531352
-1.298657718	35.992093816                        -1.298657718   22.995868363                   -1.298657718   21.995612410
-1.290268456	35.992978102                        -1.290268456   22.996079840                   -1.290268456   21.994952123
-1.281879195	35.992583619                        -1.281879195   20.996193384                   -1.281879195   20.996326127
-1.273489933	35.993011692                        -1.273489933   13.001800943                   -1.273489933   20.996462687
-1.265100671	35.992887853                        -1.265100671   22.992437871                   -1.265100671   16.001317313
-1.256711409	35.992543323                        -1.256711409   20.996835583                   -1.256711409   16.997278322
-1.248322148	32.060777660                        -1.248322148   20.996608836                   -1.248322148   16.997203143
-1.239932886	34.993009408                        -1.239932886   20.996602766                   -1.239932886   22.994881420
-1.231543624	33.992855849                        -1.231543624   20.995572054                   -1.231543624   18.996997599
-1.223154362	34.992017565                        -1.223154362   19.021266877                   -1.223154362   14.997847726
-1.214765101	34.991106012                        -1.214765101   20.996119497                   -1.214765101   20.995791290
-1.206375839	31.983643294                        -1.206375839   20.996347386                   -1.206375839   18.996464069
-1.197986577	33.986308708                        -1.197986577   20.996160961                   -1.197986577   20.996525199
-1.189597315	26.993048267                        -1.189597315   18.997045678                   -1.189597315   18.997051751
-1.181208054	26.994867619                        -1.181208054   15.997490265                   -1.181208054   20.996133337
-1.172818792	26.994945307                        -1.172818792   17.993127798                   -1.172818792   20.996520772
-1.164429530	24.993942241                        -1.164429530   15.996765654                   -1.164429530   16.995985095
-1.156040268	25.995373876                        -1.156040268   15.996343316                   -1.156040268   20.996384113
-1.147651007	26.994995902                        -1.147651007   16.996419540                   -1.147651007   20.996238273
-1.139261745	26.994900934                        -1.139261745   12.997476195                   -1.139261745   20.995933494
-1.130872483	22.995288645                        -1.130872483   14.000052594                   -1.130872483   20.994184162
-1.122483221	26.994085967                        -1.122483221   17.995943539                   -1.122483221   13.997407839
-1.114093960	24.994903895                        -1.114093960   17.995519088                   -1.114093960   12.997278168
-1.105704698	23.995593638                        -1.105704698   17.994329086                   -1.105704698   11.994662142
-1.097315436	21.996461914                        -1.097315436   13.996956222                   -1.097315436   14.001599537
-1.088926174	22.996333262                        -1.088926174   13.996355952                   -1.088926174   15.997542772
-1.080536913	22.996341334                        -1.080536913   12.998463536                   -1.080536913   17.996288425
-1.072147651	22.996315070                        -1.072147651   10.998328215                   -1.072147651   13.997149096
-1.063758389	22.990248575                        -1.063758389   10.998244644                   -1.063758389   17.995631739
-1.055369128	22.996245223                        -1.055369128   10.997754819                   -1.055369128   17.993267803
-1.046979866	22.995402180                        -1.046979866    9.998637332                   -1.046979866   15.996343332
-1.038590604	22.995887697                        -1.038590604    9.998680829                   -1.038590604   15.994703480
-1.030201342	22.994772497                        -1.030201342    8.998901747                   -1.030201342   13.996772927
-1.021812081	19.000651623                        -1.021812081    9.998700361                   -1.021812081   13.995706707
-1.013422819	18.997844304                        -1.013422819    8.998888452                   -1.013422819   10.998314066
-1.005033557	20.996698551                        -1.005033557    8.998883566                   -1.005033557   10.998238457
-0.996644295	20.996654337                        -0.996644295    9.998713234                   -0.996644295   10.997781077
-0.988255034	20.996513480                        -0.988255034    9.998720902                   -0.988255034    6.998498292
-0.979865772	20.996551483                        -0.979865772    9.998703911                   -0.979865772    9.998501089
-0.971476510	20.996457600                        -0.971476510    9.998656922                   -0.971476510    8.998843962
-0.963087248	20.996309894                        -0.963087248    7.998968491                   -0.963087248    9.998677473
-0.954697987	20.995913758                        -0.954697987    7.998913583                   -0.954697987    9.998670404
-0.946308725	19.996573443                        -0.946308725    9.998450319                   -0.946308725    8.998846956
-0.937919463	17.997306827                        -0.937919463    9.998520670                   -0.937919463    8.998847364
-0.929530201	19.996233374                        -0.929530201    9.998418591                   -0.929530201    9.998668593
-0.921140940	17.996719547                        -0.921140940    9.997902088                   -0.921140940    9.998654208
-0.912751678	17.996736820                        -0.912751678    8.998718140                   -0.912751678    9.998529683
-0.904362416	16.996686237                        -0.904362416    8.998622683                   -0.904362416    7.998917778
-0.895973154	17.996414735                        -0.895973154    8.998248606                   -0.895973154    7.998877477
-0.887583893	17.996168351                        -0.887583893    7.998939656                   -0.887583893    9.998136587
-0.879194631	17.995730405                        -0.879194631    7.998917030                   -0.879194631    9.998432892
-0.870805369	17.994717700                        -0.870805369    7.998889545                   -0.870805369    9.998286123
-0.862416107	15.992219020                        -0.862416107    7.998854695                   -0.862416107    9.973063180
-0.854026846	13.996931876                        -0.854026846    7.998808255                   -0.854026846    8.018747175
-0.845637584	13.994990559                        -0.845637584    7.998740531                   -0.845637584    7.998981701
-0.837248322	12.997390204                        -0.837248322    7.998620043                   -0.837248322    7.998967644
-0.828859060	12.996948903                        -0.828859060    7.998166521                   -0.828859060    7.998949936
-0.820469799	12.991206464                        -0.820469799    6.998962633                   -0.820469799    7.998927705
-0.812080537	6.997703433                         -0.812080537    6.998919029                   -0.812080537    7.998899544
-0.803691275	9.998736764                         -0.803691275    6.998862740                   -0.803691275    7.998862899
-0.795302013	9.998723666                         -0.795302013    6.998785666                   -0.795302013    7.998812586
-0.786912752	9.998760625                         -0.786912752    6.998670660                   -0.786912752    7.998735649
-0.778523490	9.998749990                         -0.778523490    6.998467525                   -0.778523490    7.998582475
-0.770134228	8.998923981                         -0.770134228    6.997870428                   -0.770134228    7.995669004
-0.761744966	9.998752680                         -0.761744966    4.999120873                   -0.761744966    6.998983056
-0.753355705	9.998749747                         -0.753355705    4.998978951                   -0.753355705    6.998940457
-0.744966443	9.998740047                         -0.744966443    4.998611553                   -0.744966443    6.998885852
-0.736577181	9.998727287                         -0.736577181    3.999395226                   -0.736577181    6.998812237
-0.728187919	9.998709404                         -0.728187919    3.999272119                   -0.728187919    6.998704820
-0.719798658	9.998676127                         -0.719798658    3.998350189                   -0.719798658    6.998522328
-0.711409396	9.998653159                         -0.711409396    2.999730713                   -0.711409396    6.998053650
-0.703020134	9.998607248                         -0.703020134    2.999729272                   -0.703020134    4.999192435
-0.694630872	9.998529547                         -0.694630872    2.999727640                   -0.694630872    4.999111178
-0.686241611	9.998337667                         -0.686241611    2.999725644                   -0.686241611    4.998983008
-0.677852349	8.998821143                         -0.677852349    2.999723240                   -0.677852349    4.998714339
-0.669463087	8.998791141                         -0.669463087    2.999720391                   -0.669463087    4.996877678
-0.661073826	8.998756255                         -0.661073826    2.999717052                   -0.661073826    2.999739986
-0.652684564	8.998709908                         -0.652684564    2.999713171                   -0.652684564    2.999732951
-0.644295302	8.998643344                         -0.644295302    2.999708684                   -0.644295302    2.999731392
-0.635906040	8.998530408                         -0.635906040    2.999703510                   -0.635906040    2.999729598
-0.627516779	8.998187594                         -0.627516779    2.999697549                   -0.627516779    2.999727481
-0.619127517	7.998791083                         -0.619127517    2.999690676                   -0.619127517    2.999725004
-0.610738255	7.998708434                         -0.610738255    2.999682724                   -0.610738255    2.999722132
-0.602348993	7.998536963                         -0.602348993    2.999673478                   -0.602348993    2.999718826
-0.593959732	6.999032279                         -0.593959732    2.999662650                   -0.593959732    2.999715040
-0.585570470	6.998956125                         -0.585570470    2.999649843                   -0.585570470    2.999710716
-0.577181208	6.998909699                         -0.577181208    2.999634492                   -0.577181208    2.999705784
-0.568791946	6.998849259                         -0.568791946    2.999615768                   -0.568791946    2.999700157
-0.560402685	6.998766005                         -0.560402685    2.999592388                   -0.560402685    2.999693728
-0.552013423	6.998640147                         -0.552013423    2.999562230                   -0.552013423    2.999686357
-0.543624161	6.998409879                         -0.543624161    2.999521481                   -0.543624161    2.999677864
-0.535234899	6.997604176                         -0.535234899    2.999462366                   -0.535234899    2.999668015
-0.526845638	4.999137132                         -0.526845638    2.999365533                   -0.526845638    2.999656488
-0.518456376	4.999023354                         -0.518456376    2.999160563                   -0.518456376    2.999642842
-0.510067114	4.998790901                         -0.510067114    2.997764847                   -0.510067114    2.999626440
-0.501677852	4.997438325                         -0.501677852    0.999915379                   -0.501677852    2.999606330
-0.493288591	3.999071181                         -0.493288591    0.999912843                   -0.493288591    2.999581009
-0.484899329	2.999731603                         -0.484899329    0.999910482                   -0.484899329    2.999547928
-0.476510067	2.999729751                         -0.476510067    0.999907909                   -0.476510067    2.999502317
-0.468120805	2.999728467                         -0.468120805    0.999905046                   -0.468120805    2.999433860
-0.459731544	2.999726890                         -0.459731544    0.999901825                   -0.459731544    2.999314097
-0.451342282	2.999724963                         -0.451342282    0.999898167                   -0.451342282    2.999010725
-0.442953020	2.999722650                         -0.442953020    0.999893968                   -0.442953020    0.999927133
-0.434563758	2.999719918                         -0.434563758    0.999889086                   -0.434563758    0.999912788
-0.426174497	2.999716723                         -0.426174497    0.999883320                   -0.426174497    0.999910313
-0.417785235	2.999713016                         -0.417785235    0.999876382                   -0.417785235    0.999907736
-0.409395973	2.999708736                         -0.409395973    0.999867825                   -0.409395973    0.999904885
-0.401006711	2.999703808                         -0.401006711    0.999856931                   -0.401006711    0.999901683
-0.392617450	2.999698138                         -0.392617450    0.999842431                   -0.392617450    0.999898050
-0.384228188	2.999691608                         -0.384228188    0.999821834                   -0.384228188    0.999893880
-0.375838926	2.999684066                         -0.375838926    0.999789314                   -0.375838926    0.999889036
-0.367449664	2.999675315                         -0.367449664    0.999726280                   -0.367449664    0.999883320
-0.359060403	2.999665090                         -0.359060403    0.999496605                   -0.359060403    0.999876449
-0.350671141	2.999653033                         -0.350671141    0.000000692                   -0.350671141    0.999867986
-0.342281879	2.999638636                         -0.342281879    0.000000072                   -0.342281879    0.999857230
-0.333892617	2.999621161                         -0.333892617    0.000000023                   -0.333892617    0.999842955
-0.325503356	2.999599481                         -0.325503356    0.000000010                   -0.325503356    0.999822761
-0.317114094	2.999571768                         -0.317114094    0.000000006                   -0.317114094    0.999791110
-0.308724832	2.999534807                         -0.308724832    0.000000003                   -0.308724832    0.999730736
-0.300335570	2.999482277                         -0.300335570    0.000000002                   -0.300335570    0.999525784
-0.291946309	2.999399348                         -0.291946309    0.000000002                   -0.291946309    0.000000859
-0.283557047	2.999238385                         -0.283557047    0.000000001                   -0.283557047    0.000000078
-0.275167785	2.998638906                         -0.275167785    0.000000001                   -0.275167785    0.000000024
-0.266778523	0.999918826                         -0.266778523    0.000000001                   -0.266778523    0.000000011
-0.258389262	0.999915865                         -0.258389262    0.000000001                   -0.258389262    0.000000006
-0.250000000	0.999913687                         -0.250000000    0.000000000                   -0.250000000    0.000000003
-0.241610738	0.999911355                         -0.241610738    0.000000000                   -0.241610738    0.000000002
-0.233221477	0.999908781                         -0.233221477    0.000000000                   -0.233221477    0.000000002
-0.224832215	0.999905908                         -0.224832215    0.000000000                   -0.224832215    0.000000001
-0.216442953	0.999902676                         -0.216442953    0.000000000                   -0.216442953    0.000000001
-0.208053691	0.999899003                         -0.208053691    0.000000000                   -0.208053691    0.000000001
-0.199664430	0.999894786                         -0.199664430    0.000000000                   -0.199664430    0.000000001
-0.191275168	0.999889884                         -0.191275168    0.000000000                   -0.191275168    0.000000000
-0.182885906	0.999884098                         -0.182885906    0.000000000                   -0.182885906    0.000000000
-0.174496644	0.999877137                         -0.174496644    0.000000000                   -0.174496644    0.000000000
-0.166107383	0.999868561                         -0.166107383    0.000000000                   -0.166107383    0.000000000
-0.157718121	0.999857653                         -0.157718121    0.000000000                   -0.157718121    0.000000000
-0.149328859	0.999843160                         -0.149328859    0.000000000                   -0.149328859    0.000000000
-0.140939597	0.999822625                         -0.140939597    0.000000000                   -0.140939597    0.000000000
-0.132550336	0.999790335                         -0.132550336    0.000000000                   -0.132550336    0.000000000
-0.124161074	0.999728269                         -0.124161074    0.000000000                   -0.124161074    0.000000000
-0.115771812	0.999509858                         -0.115771812    0.000000000                   -0.115771812    0.000000000
-0.107382550	0.000000762                         -0.107382550    0.000000000                   -0.107382550    0.000000000
-0.098993289	0.000000075                         -0.098993289    0.000000000                   -0.098993289    0.000000000
-0.090604027	0.000000023                         -0.090604027    0.000000000                   -0.090604027    0.000000000
-0.082214765	0.000000010                         -0.082214765    0.000000000                   -0.082214765    0.000000000
-0.073825503	0.000000006                         -0.073825503    0.000000000                   -0.073825503    0.000000000
-0.065436242	0.000000003                         -0.065436242    0.000000000                   -0.065436242    0.000000000
-0.057046980	0.000000002                         -0.057046980    0.000000000                   -0.057046980    0.000000001
-0.048657718	0.000000002                         -0.048657718    0.000000001                   -0.048657718    0.000000001
-0.040268456	0.000000001                         -0.040268456    0.000000001                   -0.040268456    0.000000001
-0.031879195	0.000000001                         -0.031879195    0.000000001                   -0.031879195    0.000000001
-0.023489933	0.000000001                         -0.023489933    0.000000001                   -0.023489933    0.000000001
-0.015100671	0.000000001                         -0.015100671    0.000000002                   -0.015100671    0.000000002
-0.006711409	0.000000000                         -0.006711409    0.000000002                   -0.006711409    0.000000002
0.001677852	0.000000000                          0.001677852    0.000000003                    0.001677852    0.000000004
0.010067114	0.000000000                          0.010067114    0.000000004                    0.010067114    0.000000006
0.018456376	0.000000000                          0.018456376    0.000000007                    0.018456376    0.000000009
0.026845638	0.000000000                          0.026845638    0.000000012                    0.026845638    0.000000018
0.035234899	0.000000000                          0.035234899    0.000000024                    0.035234899    0.000000041
0.043624161	0.000000000                          0.043624161    0.000000062                    0.043624161    0.000000139
0.052013423	0.000000000                          0.052013423    0.000000272                    0.052013423    0.000001646
0.060402685	0.000000000                          0.060402685    0.000022553                    0.060402685    1.998832286
0.068791946	0.000000000                          0.068791946    1.999156962                    0.068791946    1.999337982
0.077181208	0.000000000                          0.077181208    1.999429614                    0.077181208    1.999490242
0.085570470	0.000000000                          0.085570470    1.999540208                    0.085570470    1.999570793
0.093959732	0.000000000                          0.093959732    1.999603899                    0.093959732    1.999622475
0.102348993	0.000000000                          0.102348993    1.999646472                    0.102348993    1.999659144
0.110738255	0.000000000                          0.110738255    1.999677415                    0.110738255    1.999686825
0.119127517	0.000000000                          0.119127517    1.999701148                    0.119127517    1.999708618
0.127516779	0.000000000                          0.127516779    1.999720044                    0.127516779    1.999726304
0.135906040	0.000000000                          0.135906040    1.999735507                    0.135906040    1.999740988
0.144295302	0.000000000                          0.144295302    1.999748430                    0.144295302    1.999753400
0.152684564	0.000000000                          0.152684564    1.999759408                    0.152684564    1.999764042
0.161073826	0.000000000                          0.161073826    1.999768857                    0.161073826    1.999773273
0.169463087	0.000000000                          0.169463087    1.999777079                    0.169463087    1.999781358
0.177852349	0.000000001                          0.177852349    1.999784297                    0.177852349    1.999788496
0.186241611	0.000000001                          0.186241611    1.999790680                    0.186241611    1.999794842
0.194630872	0.000000001                          0.194630872    1.999796362                    0.194630872    1.999800518
0.203020134	0.000000001                          0.203020134    1.999801445                    0.203020134    1.999805621
0.211409396	0.000000001                          0.211409396    1.999806015                    0.211409396    1.999810229
0.219798658	0.000000002                          0.219798658    1.999810141                    0.219798658    1.999814407
0.228187919	0.000000002                          0.228187919    1.999813885                    0.228187919    1.999818208
0.236577181	0.000000003                          0.236577181    1.999817333                    0.236577181    1.999821677
0.244966443	0.000000005                          0.244966443    1.999821785                    0.244966443    1.999824853
0.253355705	0.000000007                          0.253355705    2.999305712                    0.253355705    1.999827767
0.261744966	0.000000013                          0.261744966    2.999510109                    0.261744966    1.999830450
0.270134228	0.000000026                          0.270134228    2.999580935                    0.270134228    1.999832929
0.278523490	0.000000071                          0.278523490    2.999620650                    0.278523490    1.999835247
0.286912752	0.000000356                          0.286912752    3.998563362                    0.286912752    1.999837731
0.295302013	0.001496770                          0.295302013    3.999206912                    0.295302013    2.999119678
0.303691275	1.999192731                          0.303691275    3.999282570                    0.303691275    2.999495430
0.312080537	1.999435419                          0.312080537    3.999252710                    0.312080537    2.999582848
0.320469799	1.999541856                          0.320469799    3.999114897                    0.320469799    3.106523506
0.328859060	1.999604979                          0.328859060    3.998976979                    0.328859060    3.999886673
0.337248322	1.999647841                          0.337248322    4.997918537                    0.337248322    4.998364242
0.345637584	1.999679298                          0.345637584    4.998676332                    0.345637584    4.998573248
0.354026846	1.999703584                          0.354026846    4.998894989                    0.354026846    4.998565094
0.362416107	1.999723011                          0.362416107    4.999013499                    0.362416107    3.999573253
0.370805369	1.999738965                          0.370805369    4.999091587                    0.370805369    3.999523975
0.379194631	1.999752334                          0.379194631    4.999148514                    0.379194631    3.999548302
0.387583893	1.999763718                          0.387583893    4.999192440                    0.387583893    3.999567880
0.395973154	1.999773538                          0.395973154    4.999222919                    0.395973154    3.999584042
0.404362416	1.999782100                          0.404362416    4.999250573                    0.404362416    3.999597661
0.412751678	1.999789633                          0.412751678    4.999284505                    0.412751678    3.999609320
0.421140940	1.999796310                          0.421140940    4.999307584                    0.421140940    3.999619427
0.429530201	1.999802268                          0.429530201    4.999327610                    0.429530201    3.999628323
0.437919463	1.999807615                          0.437919463    4.999345355                    0.437919463    3.999641183
0.446308725	1.999812441                          0.446308725    4.999361190                    0.446308725    4.999024650
0.454697987	1.999816824                          0.454697987    4.999375316                    0.454697987    4.999208069
0.463087248	1.999820892                          0.463087248    4.999387730                    0.463087248    4.999279342
0.471476510	1.999831599                          0.471476510    4.999397998                    0.471476510    4.999319658
0.479865772	2.999435517                          0.479865772    4.999403896                    0.479865772    4.999344423
0.488255034	2.999565514                          0.488255034    4.999386456                    0.488255034    4.999354766
0.496644295	2.999618001                          0.496644295    2.999783874                    0.496644295    4.999326489
0.505033557	2.999648793                          0.505033557    4.999330894                    0.505033557    2.999812201
0.513422819	2.999780856                          0.513422819    4.999435100                    0.513422819    2.999780367
0.521812081	3.999150129                          0.521812081    4.999451469                    0.521812081    2.999969076
0.530201342	3.999227435                          0.530201342    4.999460924                    0.530201342    4.999386939
0.538590604	3.999138217                          0.538590604    4.999468298                    0.538590604    4.999436690
0.546979866	3.998961702                          0.546979866    4.999478585                    0.546979866    4.999456859
0.555369128	3.998987787                          0.555369128    6.998549675                    0.555369128    4.999469586
0.563758389	4.998516832                          0.563758389    6.998887212                    0.563758389    4.999479221
0.572147651	4.998832930                          0.572147651    6.999007128                    0.572147651    4.999488856
0.580536913	4.998980051                          0.580536913    6.999072507                    0.580536913    6.998458227
0.588926174	4.999071250                          0.588926174    6.999113521                    0.588926174    6.998878940
0.597315436	4.999135543                          0.597315436    6.999139636                    0.597315436    6.999012014
0.605704698	4.999184405                          0.605704698    6.999152992                    0.605704698    6.999082759
0.614093960	4.999223274                          0.614093960    6.999148438                    0.614093960    6.999127094
0.622483221	4.999230272                          0.622483221    6.999088631                    0.622483221    6.999155873
0.630872483	4.999282986                          0.630872483    4.999402246                    0.630872483    6.999171580
0.639261745	4.999307559                          0.639261745    4.999404524                    0.639261745    6.999167576
0.647651007	4.999328820                          0.647651007    4.999415340                    0.647651007    6.999068919
0.656040268	4.999347761                          0.656040268    4.999423802                    0.656040268    4.999358298
0.664429530	4.999364830                          0.664429530    4.999415411                    0.664429530    4.998906986
0.672818792	4.999380338                          0.672818792    3.999660091                    0.672818792    3.999589815
0.681208054	4.999394518                          0.681208054    4.999446563                    0.681208054    3.999599057
0.689597315	4.999407551                          0.689597315    4.999459039                    0.689597315    4.999332688
0.697986577	4.999419578                          0.697986577    4.999467173                    0.697986577    4.999421307
0.706375839	4.999430714                          0.706375839    4.999474259                    0.706375839    4.999521601
0.714765101	4.999441029                          0.714765101    4.999480986                    0.714765101    6.999251308
0.723154362	4.999442885                          0.723154362    4.999495116                    0.723154362    6.999302502
0.731543624	4.999459640                          0.731543624    6.999213323                    0.731543624    6.999325405
0.739932886	4.999468139                          0.739932886    6.999299908                    0.739932886    6.999340197
0.748322148	4.999476052                          0.748322148    6.999332334                    0.748322148    6.999351390
0.756711409	4.999483483                          0.756711409    6.999351317                    0.756711409    6.999360603
0.765100671	4.999490493                          0.765100671    6.999364650                    0.765100671    6.999368567
0.773489933	4.999497199                          0.773489933    6.999374977                    0.773489933    6.999375660
0.781879195	4.999506085                          0.781879195    6.999383433                    0.781879195    6.999382097
0.790268456	6.998540993                          0.790268456    6.999391176                    0.790268456    6.999388003
0.798657718	6.998914352                          0.798657718    7.998694559                    0.798657718    6.999393447
0.807046980	6.999040713                          0.807046980    7.999007451                    0.807046980    6.999398495
0.815436242	6.999110399                          0.815436242    8.998263096                    0.815436242    6.999403141
0.823825503	6.999156550                          0.823825503    8.998755089                    0.823825503    6.999407384
0.832214765	6.999190294                          0.832214765    8.998874874                    0.832214765    6.999411190
0.840604027	6.999216564                          0.840604027    8.998938342                    0.840604027    6.999414488
0.848993289	6.999237923                          0.848993289    8.998978199                    0.848993289    6.999417169
0.857382550	6.999255853                          0.857382550    8.999002822                    0.857382550    6.999420441
0.865771812	6.999271281                          0.865771812    8.981615566                    0.865771812    7.998666189
0.874161074	6.999284817                          0.874161074    8.999002473                    0.874161074    8.998057312
0.882550336	6.999296879                          0.882550336    8.998936623                    0.882550336    8.998653464
0.890939597	6.999307748                          0.890939597    4.999539798                    0.890939597    8.998771620
0.899328859	6.999315407                          0.899328859    4.999412131                    0.899328859    6.999076586
0.907718121	6.999326848                          0.907718121    4.999432236                    0.907718121    6.999066806
0.916107383	6.999335303                          0.916107383    5.998937182                    0.916107383    3.000219217
0.924496644	6.999342988                          0.924496644    5.999113521                    0.924496644    2.999486818
0.932885906	6.999347763                          0.932885906    9.998584911                    0.932885906    4.001990202
0.941275168	6.999325618                          0.941275168    9.998837032                    0.941275168    9.998238410
0.949664430	6.999363965                          0.949664430   10.997879599                    0.949664430    9.998723012
0.958053691	6.999370957                          0.958053691   10.998530006                    0.958053691    9.998840602
0.966442953	6.999377213                          0.966442953   10.998638562                    0.966442953    9.998900584
0.974832215	6.999383122                          0.974832215   10.998674110                    0.974832215   10.997786162
0.983221477	6.999388760                          0.983221477   11.992609628                    0.983221477   10.998557931
0.991610738	6.999394162                          0.991610738   12.995717533                    0.991610738   10.998671970
1.000000000	6.999399344                          1.000000000    9.004373081                    1.000000000   10.998719754


==> data/Fig-11b.txt <==
#!% Fig. 11. Panel b: Calculated Seebeck coefficients as functions of the
#!% chemical potential at 400 K for the systems 333, BT
#!% 333O (relaxed).

#!% 333                                               333O (rel.)             
#!% \mu - E_{F}^{333}    S                         \mu - E_{F}^{333}    S             

-1.500000	-117.090800                         -1.500000	-110.347800 
-1.499000	-115.345400                         -1.499000	-108.560500
-1.498000	-113.615000                         -1.498000	-106.786400
-1.497000	-111.895800                         -1.497000	-105.025400
-1.496000	-110.191700                         -1.496000	-103.277500
-1.495000	-108.502600                         -1.495000	-101.542500
-1.494000	-106.828300                         -1.494000	-99.820340
-1.493000	-105.168700                         -1.493000	-98.115300
-1.492000	-103.523600                         -1.492000	-96.422480
-1.491000	-101.892700                         -1.491000	-94.741640
-1.490000	-100.275800                         -1.490000	-93.076880
-1.489000	-98.672690                          -1.489000	-91.423390
-1.488000	-97.086420                          -1.488000	-89.789450
-1.487000	-95.516570                          -1.487000	-88.165890
-1.486000	-93.959320                          -1.486000	-86.556550
-1.485000	-92.417650                          -1.485000	-84.965090
-1.484000	-90.891090                          -1.484000	-83.382580
-1.483000	-89.379140                          -1.483000	-81.820880
-1.482000	-87.884550                          -1.482000	-80.271070
-1.481000	-86.403500                          -1.481000	-78.736640
-1.480000	-84.938670                          -1.480000	-77.212910
-1.479000	-83.492570                          -1.479000	-75.707220
-1.478000	-82.058330                          -1.478000	-74.218770
-1.477000	-80.638490                          -1.477000	-72.742930
-1.476000	-79.238550                          -1.476000	-71.282870
-1.475000	-77.851710                          -1.475000	-69.837830
-1.474000	-76.480390                          -1.474000	-68.407070
-1.473000	-75.123910                          -1.473000	-66.993580
-1.472000	-73.784570                          -1.472000	-65.592840
-1.471000	-72.461650                          -1.471000	-64.207820
-1.470000	-71.154430                          -1.470000	-62.837720
-1.469000	-69.862250                          -1.469000	-61.481780
-1.468000	-68.584410                          -1.468000	-60.142840
-1.467000	-67.325890                          -1.467000	-58.820090
-1.466000	-66.080320                          -1.466000	-57.512710
-1.465000	-64.852610                          -1.465000	-56.219930
-1.464000	-63.639280                          -1.464000	-54.940990
-1.463000	-62.442380                          -1.463000	-53.678640
-1.462000	-61.258510                          -1.462000	-52.432070
-1.461000	-60.095120                          -1.461000	-51.200530
-1.460000	-58.943400                          -1.460000	-49.983260
-1.459000	-57.808080                          -1.459000	-48.782950
-1.458000	-56.691120                          -1.458000	-47.595440
-1.457000	-55.586560                          -1.457000	-46.423420
-1.456000	-54.499020                          -1.456000	-45.269530
-1.455000	-53.425240                          -1.455000	-44.129680
-1.454000	-52.369790                          -1.454000	-43.003200
-1.453000	-51.326840                          -1.453000	-41.892730
-1.452000	-50.300950                          -1.452000	-40.797610
-1.451000	-49.291490                          -1.451000	-39.717180
-1.450000	-48.295320                          -1.450000	-38.650800
-1.449000	-47.314400                          -1.449000	-37.601110
-1.448000	-46.348170                          -1.448000	-36.567490
-1.447000	-45.398570                          -1.447000	-35.546100
-1.446000	-44.462550                          -1.446000	-34.539590
-1.445000	-43.542060                          -1.445000	-33.547420
-1.444000	-42.634130                          -1.444000	-32.572230
-1.443000	-41.743170                          -1.443000	-31.610270
-1.442000	-40.866210                          -1.442000	-30.661040
-1.441000	-40.002800                          -1.441000	-29.727220
-1.440000	-39.154890                          -1.440000	-28.808320
-1.439000	-38.322010                          -1.439000	-27.903870
-1.438000	-37.501320                          -1.438000	-27.013390
-1.437000	-36.694800                          -1.437000	-26.136460
-1.436000	-35.904420                          -1.436000	-25.275780
-1.435000	-35.125000                          -1.435000	-24.427810
-1.434000	-34.360920                          -1.434000	-23.592150
-1.433000	-33.611780                          -1.433000	-22.771560
-1.432000	-32.874860                          -1.432000	-21.962540
-1.431000	-32.152150                          -1.431000	-21.167860
-1.430000	-31.440970                          -1.430000	-20.387180
-1.429000	-30.743340                          -1.429000	-19.620170
-1.428000	-30.058940                          -1.428000	-18.866510
-1.427000	-29.389780                          -1.427000	-18.125930
-1.426000	-28.730920                          -1.426000	-17.395040
-1.425000	-28.084390                          -1.425000	-16.679750
-1.424000	-27.452240                          -1.424000	-15.976710
-1.423000	-26.831880                          -1.423000	-15.288750
-1.422000	-26.223070                          -1.422000	-14.609500
-1.421000	-25.627850                          -1.421000	-13.944860
-1.420000	-25.043710                          -1.420000	-13.291570
-1.419000	-24.472690                          -1.419000	-12.649430
-1.418000	-23.912310                          -1.418000	-12.018250
-1.417000	-23.364630                          -1.417000	-11.400890
-1.416000	-22.827190                          -1.416000	-10.797200
-1.415000	-22.299790                          -1.415000	-10.200910
-1.414000	-21.786780                          -1.414000	-9.617964
-1.413000	-21.283470                          -1.413000	-9.045178
-1.412000	-20.789690                          -1.412000	-8.485464
-1.411000	-20.309780                          -1.411000	-7.935649
-1.410000	-19.839100                          -1.410000	-7.395618
-1.409000	-19.377500                          -1.409000	-6.868306
-1.408000	-18.927100                          -1.408000	-6.350564
-1.407000	-18.487740                          -1.407000	-5.842298
-1.406000	-18.057080                          -1.406000	-5.346463
-1.405000	-17.637230                          -1.405000	-4.859933
-1.404000	-17.228060                          -1.404000	-4.382630
-1.403000	-16.827260                          -1.403000	-3.914484
-1.402000	-16.436930                          -1.402000	-3.458477
-1.401000	-16.054760                          -1.401000	-3.009825
-1.400000	-15.680670                          -1.400000	-2.571307
-1.399000	-15.318980                          -1.399000	-2.142082
-1.398000	-14.962980                          -1.398000	-1.722011
-1.397000	-14.617010                          -1.397000	-1.310963
-1.396000	-14.278790                          -1.396000	-0.908778
-1.395000	-13.950450                          -1.395000	-0.515331
-1.394000	-13.629710                          -1.394000	-0.130512
-1.393000	-13.316520                          -1.393000	0.245820
-1.392000	-13.010820                          -1.392000	0.613781
-1.391000	-12.714740                          -1.391000	0.973519
-1.390000	-12.423840                          -1.390000	1.325124
-1.389000	-12.142460                          -1.389000	1.668734
-1.388000	-11.866160                          -1.388000	2.004482
-1.387000	-11.599280                          -1.387000	2.332439
-1.386000	-11.337410                          -1.386000	2.652766
-1.385000	-11.082670                          -1.385000	2.965528
-1.384000	-10.835050                          -1.384000	3.270142
-1.383000	-10.592310                          -1.383000	3.569352
-1.382000	-10.358790                          -1.382000	3.859951
-1.381000	-10.130100                          -1.381000	4.141932
-1.380000	-9.906198                           -1.380000	4.418378
-1.379000	-9.689243                           -1.379000	4.689288
-1.378000	-9.477031                           -1.378000	4.951559
-1.377000	-9.269540                           -1.377000	5.208278
-1.376000	-9.068913                           -1.376000	5.456332
-1.375000	-8.872961                           -1.375000	5.701924
-1.374000	-8.681662                           -1.374000	5.935711
-1.373000	-8.494998                           -1.373000	6.167015
-1.372000	-8.312950                           -1.372000	6.389591
-1.371000	-8.135501                           -1.371000	6.606540
-1.370000	-7.962636                           -1.370000	6.817847
-1.369000	-7.794338                           -1.369000	7.023496
-1.368000	-7.628435                           -1.368000	7.223469
-1.367000	-7.467073                           -1.367000	7.414608
-1.366000	-7.308082                           -1.366000	7.603171
-1.365000	-7.155764                           -1.365000	7.782851
-1.364000	-7.003641                           -1.364000	7.959922
-1.363000	-6.856013                           -1.363000	8.128060
-1.362000	-6.710718                           -1.362000	8.293550
-1.361000	-6.567749                           -1.361000	8.450052
-1.360000	-6.429247                           -1.360000	8.603866
-1.359000	-6.290906                           -1.359000	8.751806
-1.358000	-6.157017                           -1.358000	8.893847
-1.357000	-6.023279                           -1.357000	9.029961
-1.356000	-5.893979                           -1.356000	9.160121
-1.355000	-5.764821                           -1.355000	9.287489
-1.354000	-5.637945                           -1.354000	9.408854
-1.353000	-5.513347                           -1.353000	9.524189
-1.352000	-5.388879                           -1.352000	9.636666
-1.351000	-5.266681                           -1.351000	9.743060
-1.350000	-5.144609                           -1.350000	9.843343
-1.349000	-5.024799                           -1.349000	9.940698
-1.348000	-4.905111                           -1.348000	10.035110
-1.347000	-4.787679                           -1.347000	10.120110
-1.346000	-4.668226                           -1.346000	10.205340
-1.345000	-4.551026                           -1.345000	10.284320
-1.344000	-4.436075                           -1.344000	10.357040
-1.343000	-4.319101                           -1.343000	10.426690
-1.342000	-4.202239                           -1.342000	10.493260
-1.341000	-4.085487                           -1.341000	10.556730
-1.340000	-3.970976                           -1.340000	10.613820
-1.339000	-3.854442                           -1.339000	10.667770
-1.338000	-3.738014                           -1.338000	10.718550
-1.337000	-3.621692                           -1.337000	10.766150
-1.336000	-3.503346                           -1.336000	10.807270
-1.335000	-3.387233                           -1.335000	10.848440
-1.334000	-3.269094                           -1.334000	10.883090
-1.333000	-3.151058                           -1.333000	10.917760
-1.332000	-3.030996                           -1.332000	10.945870
-1.331000	-2.911033                           -1.331000	10.973970
-1.330000	-2.789045                           -1.330000	10.998770
-1.329000	-2.667153                           -1.329000	11.020230
-1.328000	-2.545357                           -1.328000	11.038360
-1.327000	-2.421531                           -1.327000	11.053120
-1.326000	-2.297797                           -1.326000	11.067830
-1.325000	-2.172030                           -1.325000	11.079150
-1.324000	-2.044124                           -1.324000	11.087070
-1.323000	-1.915921                           -1.323000	11.091580
-1.322000	-1.786466                           -1.322000	11.096000
-1.321000	-1.655734                           -1.321000	11.100320
-1.320000	-1.523701                           -1.320000	11.101200
-1.319000	-1.390302                           -1.319000	11.101970
-1.318000	-1.255553                           -1.318000	11.099280
-1.317000	-1.119410                           -1.317000	11.093110
-1.316000	-0.981847                           -1.316000	11.090180
-1.315000	-0.842839                           -1.315000	11.083770
-1.314000	-0.702382                           -1.314000	11.077220
-1.313000	-0.560450                           -1.313000	11.067170
-1.312000	-0.417039                           -1.312000	11.056990
-1.311000	-0.272122                           -1.311000	11.046670
-1.310000	-0.125728                           -1.310000	11.036210
-1.309000	0.022178                            -1.309000	11.025620
-1.308000	0.171589                            -1.308000	11.014900
-1.307000	0.322508                            -1.307000	11.000640
-1.306000	0.474937                            -1.306000	10.989650
-1.305000	0.628867                            -1.305000	10.978520
-1.304000	0.784285                            -1.304000	10.963860
-1.303000	0.941219                            -1.303000	10.952470
-1.302000	1.099615                            -1.302000	10.940950
-1.301000	1.259500                            -1.301000	10.925890
-1.300000	1.420843                            -1.300000	10.914120
-1.299000	1.583630                            -1.299000	10.902230
-1.298000	1.747871                            -1.298000	10.893660
-1.297000	1.913534                            -1.297000	10.881540
-1.296000	2.080585                            -1.296000	10.872740
-1.295000	2.249755                            -1.295000	10.863840
-1.294000	2.419489                            -1.294000	10.854830
-1.293000	2.589331                            -1.293000	10.845730
-1.292000	2.763526                            -1.292000	10.839980
-1.291000	2.935734                            -1.291000	10.834140
-1.290000	3.112320                            -1.290000	10.831680
-1.289000	3.286940                            -1.289000	10.829150
-1.288000	3.465964                            -1.288000	10.826540
-1.287000	3.645167                            -1.287000	10.827340
-1.286000	3.824558                            -1.286000	10.828070
-1.285000	4.006274                            -1.285000	10.828750
-1.284000	4.188204                            -1.284000	10.832860
-1.283000	4.370363                            -1.283000	10.840420
-1.282000	4.554885                            -1.282000	10.847940
-1.281000	4.741788                            -1.281000	10.855430
-1.280000	4.928960                            -1.280000	10.866390
-1.279000	5.116415                            -1.279000	10.880840
-1.278000	5.304165                            -1.278000	10.895290
-1.277000	5.494354                            -1.277000	10.909730
-1.276000	5.684869                            -1.276000	10.927680
-1.275000	5.875722                            -1.275000	10.949170
-1.274000	6.069061                            -1.274000	10.974200
-1.273000	6.260636                            -1.273000	10.999270
-1.272000	6.454727                            -1.272000	11.024370
-1.271000	6.649217                            -1.271000	11.056590
-1.270000	6.846258                            -1.270000	11.088860
-1.269000	7.041590                            -1.269000	11.121200
-1.268000	7.237365                            -1.268000	11.160690
-1.267000	7.435740                            -1.267000	11.200280
-1.266000	7.634591                            -1.266000	11.239960
-1.265000	7.831787                            -1.265000	11.286850
-1.264000	8.031634                            -1.264000	11.333860
-1.263000	8.232004                            -1.263000	11.384560
-1.262000	8.430759                            -1.262000	11.435390
-1.261000	8.632218                            -1.261000	11.489940
-1.260000	8.832091                            -1.260000	11.548220
-1.259000	9.034703                            -1.259000	11.610250
-1.258000	9.235757                            -1.258000	11.672460
-1.257000	9.437424                            -1.257000	11.738450
-1.256000	9.639720                            -1.256000	11.808240
-1.255000	9.842663                            -1.255000	11.881840
-1.254000	10.044100                           -1.254000	11.955680
-1.253000	10.248380                           -1.253000	12.033370
-1.252000	10.451180                           -1.252000	12.111310
-1.251000	10.652520                           -1.251000	12.196750
-1.250000	10.856750                           -1.250000	12.282470
-1.249000	11.059530                           -1.249000	12.368500
-1.248000	11.260890                           -1.248000	12.462080
-1.247000	11.465200                           -1.247000	12.556000
-1.246000	11.665910                           -1.246000	12.653890
-1.245000	11.869600                           -1.245000	12.752150
-1.244000	12.071910                           -1.244000	12.854420
-1.243000	12.272840                           -1.243000	12.960720
-1.242000	12.474610                           -1.242000	13.067440
-1.241000	12.675020                           -1.241000	13.178230
-1.240000	12.874080                           -1.240000	13.289470
-1.239000	13.074010                           -1.239000	13.404820
-1.238000	13.272610                           -1.238000	13.524310
-1.237000	13.472110                           -1.237000	13.644300
-1.236000	13.668070                           -1.236000	13.764800
-1.235000	13.864940                           -1.235000	13.889490
-1.234000	14.060510                           -1.234000	14.018410
-1.233000	14.254790                           -1.233000	14.147900
-1.232000	14.450010                           -1.232000	14.277960
-1.231000	14.641700                           -1.231000	14.412310
-1.230000	14.834350                           -1.230000	14.547270
-1.229000	15.023480                           -1.229000	14.682860
-1.228000	15.213570                           -1.228000	14.822800
-1.227000	15.400140                           -1.227000	14.963410
-1.226000	15.585420                           -1.226000	15.108410
-1.225000	15.771680                           -1.225000	15.250390
-1.224000	15.954410                           -1.224000	15.396800
-1.223000	16.135850                           -1.223000	15.543940
-1.222000	16.313730                           -1.222000	15.695560
-1.221000	16.492590                           -1.221000	15.844200
-1.220000	16.667880                           -1.220000	15.997370
-1.219000	16.841870                           -1.219000	16.147560
-1.218000	17.012250                           -1.218000	16.302310
-1.217000	17.181310                           -1.217000	16.457880
-1.216000	17.349050                           -1.216000	16.610500
-1.215000	17.513140                           -1.215000	16.767730
-1.214000	17.675870                           -1.214000	16.925820
-1.213000	17.834930                           -1.213000	17.080980
-1.212000	17.992600                           -1.212000	17.240810
-1.211000	18.146560                           -1.211000	17.397710
-1.210000	18.299100                           -1.210000	17.555510
-1.209000	18.447880                           -1.209000	17.714200
-1.208000	18.592870                           -1.208000	17.873800
-1.207000	18.736380                           -1.207000	18.034320
-1.206000	18.876060                           -1.206000	18.191920
-1.205000	19.014220                           -1.205000	18.350440
-1.204000	19.146130                           -1.204000	18.509900
-1.203000	19.278840                           -1.203000	18.670300
-1.202000	19.405220                           -1.202000	18.827770
-1.201000	19.529990                           -1.201000	18.982290
-1.200000	19.650730                           -1.200000	19.141650
-1.199000	19.767420                           -1.199000	19.298050
-1.198000	19.880010                           -1.198000	19.451500
-1.197000	19.990870                           -1.197000	19.609800
-1.196000	20.097570                           -1.196000	19.761210
-1.195000	20.200060                           -1.195000	19.917480
-1.194000	20.300720                           -1.194000	20.066820
-1.193000	20.394690                           -1.193000	20.221030
-1.192000	20.486750                           -1.192000	20.372230
-1.191000	20.576880                           -1.191000	20.520390
-1.190000	20.660190                           -1.190000	20.669460
-1.189000	20.741480                           -1.189000	20.815460
-1.188000	20.818300                           -1.188000	20.962370
-1.187000	20.890580                           -1.187000	21.106170
-1.186000	20.960750                           -1.186000	21.246840
-1.185000	21.026310                           -1.185000	21.388390
-1.184000	21.089690                           -1.184000	21.530800
-1.183000	21.145900                           -1.183000	21.670040
-1.182000	21.202330                           -1.182000	21.810140
-1.181000	21.251490                           -1.181000	21.942960
-1.180000	21.298310                           -1.180000	22.080660
-1.179000	21.342770                           -1.179000	22.215120
-1.178000	21.382320                           -1.178000	22.346290
-1.177000	21.419430                           -1.177000	22.478250
-1.176000	21.451550                           -1.176000	22.606890
-1.175000	21.481160                           -1.175000	22.736300
-1.174000	21.505700                           -1.174000	22.862340
-1.173000	21.527650                           -1.173000	22.989130
-1.172000	21.546990                           -1.172000	23.116660
-1.171000	21.563690                           -1.171000	23.236610
-1.170000	21.575160                           -1.170000	23.361440
-1.169000	21.583930                           -1.169000	23.482800
-1.168000	21.589950                           -1.168000	23.604860
-1.167000	21.593200                           -1.167000	23.723420
-1.166000	21.593660                           -1.166000	23.842650
-1.165000	21.588710                           -1.165000	23.958340
-1.164000	21.583490                           -1.164000	24.078920
-1.163000	21.575400                           -1.163000	24.191680
-1.162000	21.561790                           -1.162000	24.309340
-1.161000	21.547850                           -1.161000	24.423390
-1.160000	21.530960                           -1.160000	24.538090
-1.159000	21.511090                           -1.159000	24.653420
-1.158000	21.490850                           -1.158000	24.769410
-1.157000	21.464950                           -1.157000	24.881720
-1.156000	21.438640                           -1.156000	24.994680
-1.155000	21.409270                           -1.155000	25.108270
-1.154000	21.379470                           -1.154000	25.222500
-1.153000	21.346570                           -1.153000	25.337380
-1.152000	21.310540                           -1.152000	25.452920
-1.151000	21.274050                           -1.151000	25.564740
-1.150000	21.234400                           -1.150000	25.681610
-1.149000	21.194270                           -1.149000	25.794750
-1.148000	21.150950                           -1.148000	25.912970
-1.147000	21.107130                           -1.147000	26.027470
-1.146000	21.060090                           -1.146000	26.147100
-1.145000	21.012540                           -1.145000	26.263000
-1.144000	20.964460                           -1.144000	26.379610
-1.143000	20.913130                           -1.143000	26.501430
-1.142000	20.861270                           -1.142000	26.619520
-1.141000	20.808860                           -1.141000	26.742880
-1.140000	20.753180                           -1.140000	26.867030
-1.139000	20.699690                           -1.139000	26.987460
-1.138000	20.642910                           -1.138000	27.113240
-1.137000	20.585580                           -1.137000	27.239860
-1.136000	20.524920                           -1.136000	27.367350
-1.135000	20.466480                           -1.135000	27.495720
-1.134000	20.404710                           -1.134000	27.625000
-1.133000	20.342370                           -1.133000	27.755190
-1.132000	20.282260                           -1.132000	27.886330
-1.131000	20.218800                           -1.131000	28.023070
-1.130000	20.154780                           -1.130000	28.156170
-1.129000	20.090200                           -1.129000	28.294940
-1.128000	20.025060                           -1.128000	28.430080
-1.127000	19.959360                           -1.127000	28.570970
-1.126000	19.890280                           -1.126000	28.708250
-1.125000	19.823460                           -1.125000	28.851340
-1.124000	19.756080                           -1.124000	28.990840
-1.123000	19.688150                           -1.123000	29.136230
-1.122000	19.619670                           -1.122000	29.278050
-1.121000	19.550630                           -1.121000	29.425820
-1.120000	19.481040                           -1.120000	29.570040
-1.119000	19.413770                           -1.119000	29.715480
-1.118000	19.343090                           -1.118000	29.867000
-1.117000	19.271870                           -1.117000	30.014970
-1.116000	19.202980                           -1.116000	30.159390
-1.115000	19.130660                           -1.115000	30.309950
-1.114000	19.060710                           -1.114000	30.456960
-1.113000	18.990220                           -1.113000	30.610190
-1.112000	18.919200                           -1.112000	30.754950
-1.111000	18.847650                           -1.111000	30.905960
-1.110000	18.775580                           -1.110000	31.053400
-1.109000	18.705910                           -1.109000	31.202190
-1.108000	18.632800                           -1.108000	31.347370
-1.107000	18.562110                           -1.107000	31.498890
-1.106000	18.490910                           -1.106000	31.641780
-1.105000	18.419200                           -1.105000	31.786000
-1.104000	18.349940                           -1.104000	31.931560
-1.103000	18.280190                           -1.103000	32.073410
-1.102000	18.206990                           -1.102000	32.211500
-1.101000	18.139230                           -1.101000	32.350890
-1.100000	18.068020                           -1.100000	32.486440
-1.099000	17.999310                           -1.099000	32.623270
-1.098000	17.927140                           -1.098000	32.756190
-1.097000	17.860480                           -1.097000	32.885170
-1.096000	17.790360                           -1.096000	33.010130
-1.095000	17.722790                           -1.095000	33.136230
-1.094000	17.654760                           -1.094000	33.253000
-1.093000	17.586290                           -1.093000	33.370820
-1.092000	17.520390                           -1.092000	33.484410
-1.091000	17.454060                           -1.091000	33.598980
-1.090000	17.387300                           -1.090000	33.703900
-1.089000	17.320120                           -1.089000	33.804360
-1.088000	17.255550                           -1.088000	33.905640
-1.087000	17.193610                           -1.087000	33.996980
-1.086000	17.128230                           -1.086000	34.089010
-1.085000	17.065500                           -1.085000	34.170890
-1.084000	17.002380                           -1.084000	34.253330
-1.083000	16.941930                           -1.083000	34.330860
-1.082000	16.881100                           -1.082000	34.397900
-1.081000	16.822980                           -1.081000	34.465300
-1.080000	16.761420                           -1.080000	34.521990
-1.079000	16.702580                           -1.079000	34.578880
-1.078000	16.646480                           -1.078000	34.624810
-1.077000	16.590030                           -1.077000	34.670800
-1.076000	16.533250                           -1.076000	34.705590
-1.075000	16.479240                           -1.075000	34.734640
-1.074000	16.424910                           -1.074000	34.763510
-1.073000	16.370260                           -1.073000	34.780790
-1.072000	16.318410                           -1.072000	34.792010
-1.071000	16.266270                           -1.071000	34.797080
-1.070000	16.216950                           -1.070000	34.801610
-1.069000	16.167340                           -1.069000	34.794040
-1.068000	16.117450                           -1.068000	34.779980
-1.067000	16.070420                           -1.067000	34.759320
-1.066000	16.023120                           -1.066000	34.737780
-1.065000	15.975560                           -1.065000	34.703610
-1.064000	15.930890                           -1.064000	34.662500
-1.063000	15.885970                           -1.063000	34.620250
-1.062000	15.843960                           -1.062000	34.564960
-1.061000	15.801720                           -1.061000	34.508360
-1.060000	15.759240                           -1.060000	34.438450
-1.059000	15.716530                           -1.059000	34.367050
-1.058000	15.676770                           -1.058000	34.288100
-1.057000	15.639990                           -1.057000	34.207530
-1.056000	15.599800                           -1.056000	34.113190
-1.055000	15.562590                           -1.055000	34.017050
-1.054000	15.528380                           -1.054000	33.912990
-1.053000	15.490770                           -1.053000	33.800900
-1.052000	15.456170                           -1.052000	33.686820
-1.051000	15.421380                           -1.051000	33.564560
-1.050000	15.389620                           -1.050000	33.434000
-1.049000	15.357680                           -1.049000	33.301280
-1.048000	15.325570                           -1.048000	33.160130
-1.047000	15.296510                           -1.047000	33.010440
-1.046000	15.264040                           -1.046000	32.864710
-1.045000	15.234640                           -1.045000	32.704040
-1.044000	15.208330                           -1.044000	32.540950
-1.043000	15.178600                           -1.043000	32.375420
-1.042000	15.151970                           -1.042000	32.201050
-1.041000	15.128450                           -1.041000	32.024170
-1.040000	15.101510                           -1.040000	31.844750
-1.039000	15.077690                           -1.039000	31.656340
-1.038000	15.053730                           -1.038000	31.465340
-1.037000	15.029620                           -1.037000	31.271730
-1.036000	15.008650                           -1.036000	31.075500
-1.035000	14.987550                           -1.035000	30.870130
-1.034000	14.966320                           -1.034000	30.662100
-1.033000	14.948260                           -1.033000	30.451400
-1.032000	14.926750                           -1.032000	30.238050
-1.031000	14.908430                           -1.031000	30.022030
-1.030000	14.893310                           -1.030000	29.803360
-1.029000	14.874740                           -1.029000	29.582040
-1.028000	14.859380                           -1.028000	29.358070
-1.027000	14.847240                           -1.027000	29.124790
-1.026000	14.831650                           -1.026000	28.895550
-1.025000	14.819300                           -1.025000	28.663710
-1.024000	14.810180                           -1.024000	28.436020
-1.023000	14.797630                           -1.023000	28.199020
-1.022000	14.788320                           -1.022000	27.959460
-1.021000	14.778930                           -1.021000	27.724160
-1.020000	14.772810                           -1.020000	27.486370
-1.019000	14.766610                           -1.019000	27.246110
-1.018000	14.763710                           -1.018000	27.003400
-1.017000	14.757360                           -1.017000	26.765140
-1.016000	14.757700                           -1.016000	26.524520
-1.015000	14.754600                           -1.015000	26.281560
-1.014000	14.754830                           -1.014000	26.043200
-1.013000	14.758410                           -1.013000	25.802590
-1.012000	14.761950                           -1.012000	25.559740
-1.011000	14.765450                           -1.011000	25.321670
-1.010000	14.772340                           -1.010000	25.081450
-1.009000	14.782610                           -1.009000	24.839100
-1.008000	14.792880                           -1.008000	24.601700
-1.007000	14.803140                           -1.007000	24.369310
-1.006000	14.816830                           -1.006000	24.134950
-1.005000	14.830520                           -1.005000	23.898640
-1.004000	14.847670                           -1.004000	23.667500
-1.003000	14.868300                           -1.003000	23.441630
-1.002000	14.888960                           -1.002000	23.213950
-1.001000	14.909670                           -1.001000	22.984490
-1.000000	14.933880                           -1.000000	22.760440
-0.999000	14.961620                           -0.999000	22.541890
-0.998000	14.989440                           -0.998000	22.321690
-0.997000	15.020810                           -0.997000	22.107090
-0.996000	15.055760                           -0.996000	21.890940
-0.995000	15.090820                           -0.995000	21.680500
-0.994000	15.126000                           -0.994000	21.475830
-0.993000	15.168290                           -0.993000	21.269740
-0.992000	15.207220                           -0.992000	21.069530
-0.991000	15.253310                           -0.991000	20.867970
-0.990000	15.299560                           -0.990000	20.672400
-0.989000	15.349510                           -0.989000	20.482870
-0.988000	15.399650                           -0.988000	20.292120
-0.987000	15.453510                           -0.987000	20.107520
-0.986000	15.507580                           -0.986000	19.929120
-0.985000	15.568940                           -0.985000	19.749620
-0.984000	15.627020                           -0.984000	19.576420
-0.983000	15.692430                           -0.983000	19.402180
-0.982000	15.758110                           -0.982000	19.241740
-0.981000	15.824080                           -0.981000	19.072920
-0.980000	15.893890                           -0.980000	18.918020
-0.979000	15.967580                           -0.979000	18.762230
-0.978000	16.041600                           -0.978000	18.613020
-0.977000	16.119520                           -0.977000	18.462980
-0.976000	16.201380                           -0.976000	18.319610
-0.975000	16.280030                           -0.975000	18.182960
-0.974000	16.366230                           -0.974000	18.053080
-0.973000	16.452830                           -0.973000	17.922500
-0.972000	16.543440                           -0.972000	17.791250
-0.971000	16.634480                           -0.971000	17.674400
-0.970000	16.725960                           -0.970000	17.556950
-0.969000	16.821500                           -0.969000	17.438910
-0.968000	16.921140                           -0.968000	17.335430
-0.967000	17.021270                           -0.967000	17.231420
-0.966000	17.125530                           -0.966000	17.126920
-0.965000	17.226670                           -0.965000	17.037120
-0.964000	17.335620                           -0.964000	16.946880
-0.963000	17.445130                           -0.963000	16.856210
-0.962000	17.555190                           -0.962000	16.772770
-0.961000	17.669490                           -0.961000	16.696580
-0.960000	17.784380                           -0.960000	16.620050
-0.959000	17.899860                           -0.959000	16.558510
-0.958000	18.019650                           -0.958000	16.489010
-0.957000	18.140080                           -0.957000	16.426900
-0.956000	18.261140                           -0.956000	16.372220
-0.955000	18.386570                           -0.955000	16.325010
-0.954000	18.512670                           -0.954000	16.277610
-0.953000	18.639470                           -0.953000	16.237730
-0.952000	18.770680                           -0.952000	16.197700
-0.951000	18.902630                           -0.951000	16.165260
-0.950000	19.035300                           -0.950000	16.132710
-0.949000	19.172470                           -0.949000	16.107810
-0.948000	19.306650                           -0.948000	16.090600
-0.947000	19.445360                           -0.947000	16.073350
-0.946000	19.584860                           -0.946000	16.056050
-0.945000	19.728940                           -0.945000	16.046530
-0.944000	19.870060                           -0.944000	16.044830
-0.943000	20.015810                           -0.943000	16.043150
-0.942000	20.162410                           -0.942000	16.049350
-0.941000	20.309870                           -0.941000	16.055620
-0.940000	20.462020                           -0.940000	16.069820
-0.939000	20.611260                           -0.939000	16.084130
-0.938000	20.765230                           -0.938000	16.098550
-0.937000	20.916280                           -0.937000	16.120990
-0.936000	21.072120                           -0.936000	16.151490
-0.935000	21.228910                           -0.935000	16.182160
-0.934000	21.386670                           -0.934000	16.213030
-0.933000	21.549290                           -0.933000	16.252030
-0.932000	21.709040                           -0.932000	16.291270
-0.931000	21.873690                           -0.931000	16.330730
-0.930000	22.035490                           -0.930000	16.378420
-0.929000	22.202230                           -0.929000	16.426380
-0.928000	22.370060                           -0.928000	16.482620
-0.927000	22.538970                           -0.927000	16.539180
-0.926000	22.708980                           -0.926000	16.596050
-0.925000	22.880120                           -0.925000	16.653250
-0.924000	23.052400                           -0.924000	16.718840
-0.923000	23.225840                           -0.923000	16.784790
-0.922000	23.400440                           -0.922000	16.859180
-0.921000	23.576240                           -0.921000	16.925900
-0.920000	23.757240                           -0.920000	17.001090
-0.919000	23.935490                           -0.919000	17.076710
-0.918000	24.114980                           -0.918000	17.152750
-0.917000	24.299760                           -0.917000	17.237360
-0.916000	24.481810                           -0.916000	17.314280
-0.915000	24.669220                           -0.915000	17.399800
-0.914000	24.853920                           -0.914000	17.485800
-0.913000	25.044030                           -0.913000	17.572280
-0.912000	25.231460                           -0.912000	17.667450
-0.911000	25.424370                           -0.911000	17.754920
-0.910000	25.614620                           -0.910000	17.851120
-0.909000	25.806310                           -0.909000	17.939610
-0.908000	26.003580                           -0.908000	18.036850
-0.907000	26.198220                           -0.907000	18.134640
-0.906000	26.394380                           -0.906000	18.232970
-0.905000	26.592070                           -0.905000	18.331840
-0.904000	26.791320                           -0.904000	18.431270
-0.903000	26.992160                           -0.903000	18.531260
-0.902000	27.194610                           -0.902000	18.631810
-0.901000	27.394490                           -0.901000	18.741280
-0.900000	27.600230                           -0.900000	18.842970
-0.899000	27.803440                           -0.899000	18.953630
-0.898000	28.008330                           -0.898000	19.056490
-0.897000	28.214950                           -0.897000	19.168350
-0.896000	28.423320                           -0.896000	19.272380
-0.895000	28.629180                           -0.895000	19.385450
-0.894000	28.836820                           -0.894000	19.490680
-0.893000	29.046270                           -0.893000	19.604980
-0.892000	29.257550                           -0.892000	19.711410
-0.891000	29.466360                           -0.891000	19.826960
-0.890000	29.677030                           -0.890000	19.943150
-0.889000	29.889580                           -0.889000	20.051420
-0.888000	30.099680                           -0.888000	20.168880
-0.887000	30.307310                           -0.887000	20.286980
-0.886000	30.521250                           -0.886000	20.405740
-0.885000	30.732740                           -0.885000	20.516530
-0.884000	30.941770                           -0.884000	20.636580
-0.883000	31.152750                           -0.883000	20.757310
-0.882000	31.361260                           -0.882000	20.878700
-0.881000	31.571740                           -0.881000	21.000770
-0.880000	31.779740                           -0.880000	21.123530
-0.879000	31.985220                           -0.879000	21.238230
-0.878000	32.192680                           -0.878000	21.362340
-0.877000	32.397620                           -0.877000	21.487150
-0.876000	32.599980                           -0.876000	21.612670
-0.875000	32.804330                           -0.875000	21.738900
-0.874000	33.006080                           -0.874000	21.874680
-0.873000	33.205210                           -0.873000	22.002380
-0.872000	33.401680                           -0.872000	22.130810
-0.871000	33.595450                           -0.871000	22.259980
-0.870000	33.791140                           -0.870000	22.398820
-0.869000	33.984090                           -0.869000	22.529520
-0.868000	34.169560                           -0.868000	22.669940
-0.867000	34.356870                           -0.867000	22.802220
-0.866000	34.541300                           -0.866000	22.944270
-0.865000	34.722810                           -0.865000	23.078160
-0.864000	34.896570                           -0.864000	23.221890
-0.863000	35.072040                           -0.863000	23.366480
-0.862000	35.244420                           -0.862000	23.511950
-0.861000	35.408830                           -0.861000	23.658310
-0.860000	35.569990                           -0.860000	23.805580
-0.859000	35.732690                           -0.859000	23.962900
-0.858000	35.887180                           -0.858000	24.112040
-0.857000	36.038210                           -0.857000	24.271310
-0.856000	36.180800                           -0.856000	24.422380
-0.855000	36.324690                           -0.855000	24.583660
-0.854000	36.459940                           -0.854000	24.745980
-0.853000	36.591400                           -0.853000	24.909360
-0.852000	36.718990                           -0.852000	25.073820
-0.851000	36.842610                           -0.851000	25.239370
-0.850000	36.957140                           -0.850000	25.406030
-0.849000	37.067490                           -0.849000	25.583200
-0.848000	37.168470                           -0.848000	25.752180
-0.847000	37.270160                           -0.847000	25.931750
-0.846000	37.362240                           -0.846000	26.112570
-0.845000	37.449720                           -0.845000	26.285190
-0.844000	37.527320                           -0.844000	26.478040
-0.843000	37.600060                           -0.843000	26.662730
-0.842000	37.667830                           -0.842000	26.848770
-0.841000	37.730520                           -0.841000	27.036170
-0.840000	37.782770                           -0.840000	27.234560
-0.839000	37.829680                           -0.839000	27.434420
-0.838000	37.865820                           -0.838000	27.626130
-0.837000	37.896350                           -0.837000	27.828990
-0.836000	37.921140                           -0.836000	28.033400
-0.835000	37.940080                           -0.835000	28.239390
-0.834000	37.947650                           -0.834000	28.447010
-0.833000	37.954490                           -0.833000	28.666050
-0.832000	37.949680                           -0.832000	28.877010
-0.831000	37.933010                           -0.831000	29.099530
-0.830000	37.915270                           -0.830000	29.313980
-0.829000	37.885380                           -0.829000	29.540100
-0.828000	37.848690                           -0.828000	29.768100
-0.827000	37.805070                           -0.827000	29.998000
-0.826000	37.754390                           -0.826000	30.229850
-0.825000	37.696520                           -0.825000	30.463680
-0.824000	37.625720                           -0.824000	30.699530
-0.823000	37.553100                           -0.823000	30.937440
-0.822000	37.467230                           -0.822000	31.177440
-0.821000	37.379350                           -0.821000	31.419590
-0.820000	37.277940                           -0.820000	31.674100
-0.819000	37.174320                           -0.819000	31.920690
-0.818000	37.056870                           -0.818000	32.169540
-0.817000	36.937020                           -0.817000	32.430980
-0.816000	36.808890                           -0.816000	32.684530
-0.815000	36.672370                           -0.815000	32.950830
-0.814000	36.527340                           -0.814000	33.209260
-0.813000	36.379590                           -0.813000	33.480610
-0.812000	36.217240                           -0.812000	33.744110
-0.811000	36.052010                           -0.811000	34.020690
-0.810000	35.883840                           -0.810000	34.289450
-0.809000	35.706730                           -0.809000	34.560900
-0.808000	35.520570                           -0.808000	34.845700
-0.807000	35.325260                           -0.807000	35.122720
-0.806000	35.132840                           -0.806000	35.402580
-0.805000	34.925090                           -0.805000	35.685330
-0.804000	34.714080                           -0.804000	35.971030
-0.803000	34.499780                           -0.803000	36.259730
-0.802000	34.282180                           -0.802000	36.551490
-0.801000	34.055090                           -0.801000	36.835460
-0.800000	33.824630                           -0.800000	37.133450
-0.799000	33.584580                           -0.799000	37.423680
-0.798000	33.347350                           -0.798000	37.717100
-0.797000	33.100480                           -0.797000	38.024830
-0.796000	32.850180                           -0.796000	38.313720
-0.795000	32.596450                           -0.795000	38.617040
-0.794000	32.339310                           -0.794000	38.923780
-0.793000	32.078770                           -0.793000	39.222720
-0.792000	31.814820                           -0.792000	39.525100
-0.791000	31.547490                           -0.791000	39.830960
-0.790000	31.276790                           -0.790000	40.128960
-0.789000	31.002740                           -0.789000	40.430450
-0.788000	30.731800                           -0.788000	40.735490
-0.787000	30.451120                           -0.787000	41.044130
-0.786000	30.173640                           -0.786000	41.344820
-0.785000	29.892940                           -0.785000	41.660760
-0.784000	29.609040                           -0.784000	41.957040
-0.783000	29.328510                           -0.783000	42.268670
-0.782000	29.044890                           -0.782000	42.572230
-0.781000	28.764770                           -0.781000	42.867600
-0.780000	28.475050                           -0.780000	43.166580
-0.779000	28.195570                           -0.779000	43.469220
-0.778000	27.906550                           -0.778000	43.775560
-0.777000	27.627940                           -0.777000	44.073530
-0.776000	27.339870                           -0.776000	44.363000
-0.775000	27.062390                           -0.775000	44.656040
-0.774000	26.775520                           -0.774000	44.952690
-0.773000	26.499430                           -0.773000	45.240630
-0.772000	26.220760                           -0.772000	45.532110
-0.771000	25.946310                           -0.771000	45.814690
-0.770000	25.669410                           -0.770000	46.100740
-0.769000	25.396870                           -0.769000	46.377670
-0.768000	25.128790                           -0.768000	46.657970
-0.767000	24.858420                           -0.767000	46.928920
-0.766000	24.592660                           -0.766000	47.190340
-0.765000	24.331570                           -0.765000	47.454900
-0.764000	24.068380                           -0.764000	47.722610
-0.763000	23.816900                           -0.763000	47.980450
-0.762000	23.563440                           -0.762000	48.228210
-0.761000	23.314970                           -0.761000	48.478830
-0.760000	23.071560                           -0.760000	48.719080
-0.759000	22.826360                           -0.759000	48.948730
-0.758000	22.593290                           -0.758000	49.180900
-0.757000	22.358560                           -0.757000	49.415590
-0.756000	22.129160                           -0.756000	49.625720
-0.755000	21.905190                           -0.755000	49.838000
-0.754000	21.686700                           -0.754000	50.052420
-0.753000	21.466760                           -0.753000	50.255180
-0.752000	21.259450                           -0.752000	50.446000
-0.751000	21.050810                           -0.751000	50.638520
-0.750000	20.847900                           -0.750000	50.818710
-0.749000	20.650810                           -0.749000	50.986270
-0.748000	20.459590                           -0.748000	51.155060
-0.747000	20.274310                           -0.747000	51.310790
-0.746000	20.095030                           -0.746000	51.467470
-0.745000	19.914700                           -0.745000	51.610630
-0.744000	19.747600                           -0.744000	51.739960
-0.743000	19.579540                           -0.743000	51.869690
-0.742000	19.417700                           -0.742000	51.985110
-0.741000	19.262140                           -0.741000	52.100620
-0.740000	19.112910                           -0.740000	52.201310
-0.739000	18.962880                           -0.739000	52.286840
-0.738000	18.826460                           -0.738000	52.371860
-0.737000	18.689330                           -0.737000	52.441190
-0.736000	18.565940                           -0.736000	52.509660
-0.735000	18.441920                           -0.735000	52.561910
-0.734000	18.324530                           -0.734000	52.597550
-0.733000	18.206560                           -0.733000	52.631700
-0.732000	18.102550                           -0.732000	52.664250
-0.731000	17.998040                           -0.731000	52.679450
-0.730000	17.900330                           -0.730000	52.676930
-0.729000	17.809460                           -0.729000	52.672140
-0.728000	17.725470                           -0.728000	52.664970
-0.727000	17.641120                           -0.727000	52.639310
-0.726000	17.563710                           -0.726000	52.594780
-0.725000	17.493310                           -0.725000	52.547180
-0.724000	17.429950                           -0.724000	52.496420
-0.723000	17.366330                           -0.723000	52.425990
-0.722000	17.309810                           -0.722000	52.352000
-0.721000	17.260450                           -0.721000	52.274350
-0.720000	17.210890                           -0.720000	52.176250
-0.719000	17.168550                           -0.719000	52.057320
-0.718000	17.133470                           -0.718000	51.950910
-0.717000	17.098270                           -0.717000	51.823270
-0.716000	17.070380                           -0.716000	51.674030
-0.715000	17.049850                           -0.715000	51.537120
-0.714000	17.029280                           -0.714000	51.378220
-0.713000	17.016120                           -0.713000	51.214310
-0.712000	17.010410                           -0.712000	51.027850
-0.711000	17.004730                           -0.711000	50.836020
-0.710000	16.999070                           -0.710000	50.638730
-0.709000	17.000950                           -0.709000	50.435920
-0.708000	17.010410                           -0.708000	50.227500
-0.707000	17.019960                           -0.707000	49.995460
-0.706000	17.037140                           -0.706000	49.757490
-0.705000	17.054460                           -0.705000	49.513520
-0.704000	17.079460                           -0.704000	49.263500
-0.703000	17.104640                           -0.703000	49.007360
-0.702000	17.137570                           -0.702000	48.745050
-0.701000	17.170710                           -0.701000	48.458030
-0.700000	17.204060                           -0.700000	48.183160
-0.699000	17.245240                           -0.699000	47.883310
-0.698000	17.294290                           -0.698000	47.595720
-0.697000	17.335990                           -0.697000	47.282900
-0.696000	17.385590                           -0.696000	46.963500
-0.695000	17.443150                           -0.695000	46.656590
-0.694000	17.501040                           -0.694000	46.324090
-0.693000	17.559260                           -0.693000	45.984960
-0.692000	17.625500                           -0.692000	45.658560
-0.691000	17.692130                           -0.691000	45.306270
-0.690000	17.759130                           -0.690000	44.966870
-0.689000	17.826510                           -0.689000	44.601420
-0.688000	17.902030                           -0.688000	44.249050
-0.687000	17.977980                           -0.687000	43.890260
-0.686000	18.062130                           -0.686000	43.525050
-0.685000	18.146740                           -0.685000	43.153460
-0.684000	18.231820                           -0.684000	42.775500
-0.683000	18.317390                           -0.683000	42.391200
-0.682000	18.403440                           -0.682000	42.020810
-0.681000	18.497830                           -0.681000	41.624020
-0.680000	18.592740                           -0.680000	41.241370
-0.679000	18.688190                           -0.679000	40.852700
-0.678000	18.792070                           -0.678000	40.458040
-0.677000	18.888640                           -0.677000	40.078050
-0.676000	18.993670                           -0.676000	39.692330
-0.675000	19.099300                           -0.675000	39.300920
-0.674000	19.205550                           -0.674000	38.903890
-0.673000	19.320350                           -0.673000	38.501290
-0.672000	19.427850                           -0.672000	38.114160
-0.671000	19.543960                           -0.671000	37.721730
-0.670000	19.660740                           -0.670000	37.324050
-0.669000	19.778200                           -0.669000	36.942390
-0.668000	19.896360                           -0.668000	36.555750
-0.667000	20.015210                           -0.667000	36.164190
-0.666000	20.142830                           -0.666000	35.789200
-0.665000	20.271200                           -0.665000	35.388070
-0.664000	20.392260                           -0.664000	35.025330
-0.663000	20.522150                           -0.663000	34.636590
-0.662000	20.652820                           -0.662000	34.265080
-0.661000	20.784290                           -0.661000	33.889320
-0.660000	20.916560                           -0.660000	33.531180
-0.659000	21.057810                           -0.659000	33.147180
-0.658000	21.191750                           -0.658000	32.803000
-0.657000	21.334710                           -0.657000	32.433080
-0.656000	21.470350                           -0.656000	32.081430
-0.655000	21.615080                           -0.655000	31.748290
-0.654000	21.760710                           -0.654000	31.389540
-0.653000	21.899000                           -0.653000	31.049550
-0.652000	22.046470                           -0.652000	30.728550
-0.651000	22.194880                           -0.651000	30.404430
-0.650000	22.344250                           -0.650000	30.077230
-0.649000	22.494590                           -0.649000	29.747030
-0.648000	22.645910                           -0.648000	29.436400
-0.647000	22.806600                           -0.647000	29.145560
-0.646000	22.959940                           -0.646000	28.852100
-0.645000	23.114290                           -0.645000	28.556080
-0.644000	23.269680                           -0.644000	28.257540
-0.643000	23.434580                           -0.643000	27.979320
-0.642000	23.592090                           -0.642000	27.721640
-0.641000	23.750680                           -0.641000	27.461800
-0.640000	23.910350                           -0.640000	27.199850
-0.639000	24.079660                           -0.639000	26.935840
-0.638000	24.241570                           -0.638000	26.692840
-0.637000	24.404600                           -0.637000	26.471050
-0.636000	24.577370                           -0.636000	26.224410
-0.635000	24.742720                           -0.635000	26.022320
-0.634000	24.909230                           -0.634000	25.795450
-0.633000	25.085600                           -0.633000	25.590230
-0.632000	25.254510                           -0.632000	25.406850
-0.631000	25.424630                           -0.631000	25.222110
-0.630000	25.604710                           -0.630000	25.036050
-0.629000	25.777310                           -0.629000	24.848710
-0.628000	25.951170                           -0.628000	24.683610
-0.627000	26.126290                           -0.627000	24.540920
-0.626000	26.302690                           -0.626000	24.397210
-0.625000	26.480390                           -0.625000	24.252540
-0.624000	26.659390                           -0.624000	24.106920
-0.623000	26.839720                           -0.623000	23.984080
-0.622000	27.021380                           -0.622000	23.884190
-0.621000	27.204400                           -0.621000	23.776720
-0.620000	27.388790                           -0.620000	23.680230
-0.619000	27.574560                           -0.619000	23.592680
-0.618000	27.761720                           -0.618000	23.513660
-0.617000	27.941250                           -0.617000	23.443730
-0.616000	28.131230                           -0.616000	23.382710
-0.615000	28.313550                           -0.615000	23.330450
-0.614000	28.506410                           -0.614000	23.287260
-0.613000	28.691590                           -0.613000	23.252970
-0.612000	28.887390                           -0.612000	23.227660
-0.611000	29.075490                           -0.611000	23.211390
-0.610000	29.265060                           -0.610000	23.204250
-0.609000	29.465390                           -0.609000	23.206300
-0.608000	29.657980                           -0.608000	23.217370
-0.607000	29.852090                           -0.607000	23.237540
-0.606000	30.047740                           -0.606000	23.267120
-0.605000	30.244960                           -0.605000	23.305470
-0.604000	30.443750                           -0.604000	23.353370
-0.603000	30.644140                           -0.603000	23.410190
-0.602000	30.846140                           -0.602000	23.476470
-0.601000	31.040280                           -0.601000	23.551820
-0.600000	31.245550                           -0.600000	23.636540
-0.599000	31.452500                           -0.599000	23.730480
-0.598000	31.651540                           -0.598000	23.833710
-0.597000	31.861890                           -0.597000	23.946070
-0.596000	32.073980                           -0.596000	24.067880
-0.595000	32.278140                           -0.595000	24.198990
-0.594000	32.493770                           -0.594000	24.339230
-0.593000	32.701450                           -0.593000	24.488930
-0.592000	32.910920                           -0.592000	24.647680
-0.591000	33.132030                           -0.591000	24.815830
-0.590000	33.345170                           -0.590000	24.993220
-0.589000	33.560180                           -0.589000	25.179930
-0.588000	33.787010                           -0.588000	25.366990
-0.587000	34.005870                           -0.587000	25.571370
-0.586000	34.226680                           -0.586000	25.802610
-0.585000	34.449470                           -0.585000	26.010130
-0.584000	34.674280                           -0.584000	26.244720
-0.583000	34.911260                           -0.583000	26.506610
-0.582000	35.140240                           -0.582000	26.744900
-0.581000	35.371350                           -0.581000	27.010720
-0.580000	35.604610                           -0.580000	27.278640
-0.579000	35.840070                           -0.579000	27.548730
-0.578000	36.077760                           -0.578000	27.846860
-0.577000	36.307380                           -0.577000	28.147430
-0.576000	36.549610                           -0.576000	28.450500
-0.575000	36.794200                           -0.575000	28.756170
-0.574000	37.041190                           -0.574000	29.090580
-0.573000	37.280110                           -0.573000	29.401750
-0.572000	37.531970                           -0.572000	29.741980
-0.571000	37.786360                           -0.571000	30.111560
-0.570000	38.032700                           -0.570000	30.458120
-0.569000	38.292240                           -0.569000	30.834370
-0.568000	38.543740                           -0.568000	31.214150
-0.567000	38.797860                           -0.567000	31.597570
-0.566000	39.054660                           -0.566000	31.984740
-0.565000	39.325030                           -0.565000	32.375770
-0.564000	39.587370                           -0.564000	32.797590
-0.563000	39.841600                           -0.563000	33.223690
-0.562000	40.109590                           -0.562000	33.627190
-0.561000	40.380510                           -0.561000	34.062110
-0.560000	40.643320                           -0.560000	34.501700
-0.559000	40.920200                           -0.559000	34.946080
-0.558000	41.188970                           -0.558000	35.422750
-0.557000	41.460780                           -0.557000	35.877240
-0.556000	41.735680                           -0.556000	36.336960
-0.555000	42.002380                           -0.555000	36.829700
-0.554000	42.283550                           -0.554000	37.300430
-0.553000	42.556520                           -0.553000	37.804700
-0.552000	42.832680                           -0.552000	38.315030
-0.551000	43.112070                           -0.551000	38.803510
-0.550000	43.383160                           -0.550000	39.326360
-0.549000	43.669120                           -0.549000	39.855780
-0.548000	43.946750                           -0.548000	40.363520
-0.547000	44.215950                           -0.547000	40.906500
-0.546000	44.500210                           -0.546000	41.427930
-0.545000	44.776010                           -0.545000	41.985200
-0.544000	45.055140                           -0.544000	42.521030
-0.543000	45.325660                           -0.543000	43.064280
-0.542000	45.599480                           -0.542000	43.615120
-0.541000	45.876640                           -0.541000	44.173760
-0.540000	46.157170                           -0.540000	44.740380
-0.539000	46.428870                           -0.539000	45.315180
-0.538000	46.691610                           -0.538000	45.898340
-0.537000	46.957560                           -0.537000	46.460160
-0.536000	47.226760                           -0.536000	47.060500
-0.535000	47.499230                           -0.535000	47.639590
-0.534000	47.762450                           -0.534000	48.227510
-0.533000	48.016230                           -0.533000	48.793930
-0.532000	48.273090                           -0.532000	49.399960
-0.531000	48.533020                           -0.531000	49.984520
-0.530000	48.783230                           -0.530000	50.578360
-0.529000	49.023510                           -0.529000	51.181650
-0.528000	49.266620                           -0.528000	51.763160
-0.527000	49.512550                           -0.527000	52.354120
-0.526000	49.748210                           -0.526000	52.954710
-0.525000	49.973370                           -0.525000	53.533110
-0.524000	50.201050                           -0.524000	54.153290
-0.523000	50.431230                           -0.523000	54.718810
-0.522000	50.637110                           -0.522000	55.326420
-0.521000	50.858630                           -0.521000	55.911280
-0.520000	51.055330                           -0.520000	56.505920
-0.519000	51.267620                           -0.519000	57.077240
-0.518000	51.454580                           -0.518000	57.658170
-0.517000	51.643260                           -0.517000	58.248840
-0.516000	51.833640                           -0.516000	58.815440
-0.515000	51.997750                           -0.515000	59.391550
-0.514000	52.177170                           -0.514000	59.942870
-0.513000	52.329740                           -0.513000	60.503400
-0.512000	52.483310                           -0.512000	61.073220
-0.511000	52.637810                           -0.511000	61.617280
-0.510000	52.778810                           -0.510000	62.170270
-0.509000	52.905990                           -0.509000	62.696580
-0.508000	53.033560                           -0.508000	63.231390
-0.507000	53.146820                           -0.507000	63.774730
-0.506000	53.245410                           -0.506000	64.290170
-0.505000	53.343810                           -0.505000	64.776900
-0.504000	53.441930                           -0.504000	65.271090
-0.503000	53.509700                           -0.503000	65.772700
-0.502000	53.591720                           -0.502000	66.244160
-0.501000	53.642670                           -0.501000	66.722400
-0.500000	53.692420                           -0.500000	67.207390
-0.499000	53.740860                           -0.499000	67.660610
-0.498000	53.772450                           -0.498000	68.081070
-0.497000	53.786810                           -0.497000	68.545940
-0.496000	53.799170                           -0.496000	68.937870
-0.495000	53.809440                           -0.495000	69.374020
-0.494000	53.785850                           -0.494000	69.775150
-0.493000	53.775470                           -0.493000	70.140180
-0.492000	53.746460                           -0.492000	70.549370
-0.491000	53.698410                           -0.491000	70.921540
-0.490000	53.647130                           -0.490000	71.255540
-0.489000	53.592500                           -0.489000	71.591890
-0.488000	53.518000                           -0.488000	71.930430
-0.487000	53.439730                           -0.487000	72.270990
-0.486000	53.340980                           -0.486000	72.570660
-0.485000	53.238040                           -0.485000	72.871280
-0.484000	53.114000                           -0.484000	73.129230
-0.483000	52.985350                           -0.483000	73.387050
-0.482000	52.851990                           -0.482000	73.644520
-0.481000	52.696710                           -0.481000	73.901470
-0.480000	52.536310                           -0.480000	74.157670
-0.479000	52.370680                           -0.479000	74.367650
-0.478000	52.199720                           -0.478000	74.575740
-0.477000	52.005870                           -0.477000	74.781730
-0.476000	51.806300                           -0.476000	74.938990
-0.475000	51.600930                           -0.475000	75.139800
-0.474000	51.371910                           -0.474000	75.290690
-0.473000	51.136720                           -0.473000	75.437900
-0.472000	50.895290                           -0.472000	75.581220
-0.471000	50.647550                           -0.471000	75.720460
-0.470000	50.393420                           -0.470000	75.806650
-0.469000	50.132850                           -0.469000	75.936750
-0.468000	49.847420                           -0.468000	76.012630
-0.467000	49.555230                           -0.467000	76.082880
-0.466000	49.274790                           -0.466000	76.197710
-0.465000	48.969050                           -0.465000	76.256580
-0.464000	48.656420                           -0.464000	76.309320
-0.463000	48.336870                           -0.463000	76.355760
-0.462000	48.010370                           -0.462000	76.395760
-0.461000	47.676890                           -0.461000	76.429180
-0.460000	47.336420                           -0.460000	76.455890
-0.459000	46.988940                           -0.459000	76.529050
-0.458000	46.634440                           -0.458000	76.542380
-0.457000	46.272910                           -0.457000	76.548650
-0.456000	45.923850                           -0.456000	76.547760
-0.455000	45.548380                           -0.455000	76.539620
-0.454000	45.165900                           -0.454000	76.579560
-0.453000	44.796180                           -0.453000	76.557100
-0.452000	44.399820                           -0.452000	76.527180
-0.451000	44.016450                           -0.451000	76.546420
-0.450000	43.626320                           -0.450000	76.558960
-0.449000	43.229480                           -0.449000	76.507190
-0.448000	42.825960                           -0.448000	76.505780
-0.447000	42.436070                           -0.447000	76.497580
-0.446000	42.039740                           -0.446000	76.482580
-0.445000	41.616600                           -0.445000	76.520100
-0.444000	41.207470                           -0.444000	76.491950
-0.443000	40.812640                           -0.443000	76.517230
-0.442000	40.391070                           -0.442000	76.475990
-0.441000	39.984070                           -0.441000	76.489130
-0.440000	39.571120                           -0.440000	76.496490
-0.439000	39.173180                           -0.439000	76.560100
-0.438000	38.748580                           -0.438000	76.556490
-0.437000	38.339260                           -0.437000	76.610170
-0.436000	37.924400                           -0.436000	76.595870
-0.435000	37.525260                           -0.435000	76.639930
-0.434000	37.120850                           -0.434000	76.743800
-0.433000	36.711240                           -0.433000	76.779520
-0.432000	36.296510                           -0.432000	76.876200
-0.431000	35.898210                           -0.431000	76.904000
-0.430000	35.516620                           -0.430000	76.993940
-0.429000	35.108780                           -0.429000	77.147560
-0.428000	34.717920                           -0.428000	77.232240
-0.427000	34.322580                           -0.427000	77.381840
-0.426000	33.944630                           -0.426000	77.529910
-0.425000	33.562470                           -0.425000	77.676610
-0.424000	33.176160                           -0.424000	77.822110
-0.423000	32.807780                           -0.423000	77.966590
-0.422000	32.435520                           -0.422000	78.180300
-0.421000	32.081590                           -0.421000	78.394380
-0.420000	31.724030                           -0.420000	78.609040
-0.419000	31.362920                           -0.419000	78.824490
-0.418000	31.020620                           -0.418000	79.113080
-0.417000	30.675030                           -0.417000	79.331330
-0.416000	30.326190                           -0.416000	79.624250
-0.415000	29.996660                           -0.415000	79.919970
-0.414000	29.686640                           -0.414000	80.293050
-0.413000	29.351220                           -0.413000	80.595750
-0.412000	29.035560                           -0.412000	80.977480
-0.411000	28.739860                           -0.411000	81.364280
-0.410000	28.441620                           -0.410000	81.756450
-0.409000	28.140880                           -0.409000	82.154320
-0.408000	27.860540                           -0.408000	82.558220
-0.407000	27.577910                           -0.407000	83.046840
-0.406000	27.315980                           -0.406000	83.464460
-0.405000	27.051970                           -0.405000	83.968750
-0.404000	26.785920                           -0.404000	84.481770
-0.403000	26.540950                           -0.403000	85.003920
-0.402000	26.317270                           -0.402000	85.535630
-0.401000	26.068700                           -0.401000	86.159520
-0.400000	25.841590                           -0.400000	86.712300
-0.399000	25.636120                           -0.399000	87.359550
-0.398000	25.429140                           -0.398000	87.935250
-0.397000	25.220720                           -0.397000	88.607800
-0.396000	25.034270                           -0.396000	89.294130
-0.395000	24.846520                           -0.395000	89.994770
-0.394000	24.681010                           -0.394000	90.710280
-0.393000	24.514350                           -0.393000	91.441230
-0.392000	24.346600                           -0.392000	92.188190
-0.391000	24.201380                           -0.391000	92.951760
-0.390000	24.055210                           -0.390000	93.823120
-0.389000	23.931820                           -0.389000	94.622620
-0.388000	23.807610                           -0.388000	95.440630
-0.387000	23.690000                           -0.387000	96.371010
-0.386000	23.584290                           -0.386000	97.228950
-0.385000	23.487220                           -0.385000	98.107460
-0.384000	23.399130                           -0.384000	99.103260
-0.383000	23.319840                           -0.383000	100.026000
-0.382000	23.249660                           -0.382000	100.971600
-0.381000	23.188440                           -0.381000	102.039700
-0.380000	23.136250                           -0.380000	103.034200
-0.379000	23.093150                           -0.379000	104.053900
-0.378000	23.059220                           -0.378000	105.099500
-0.377000	23.034300                           -0.377000	106.275500
-0.376000	23.018460                           -0.376000	107.376900
-0.375000	23.011760                           -0.375000	108.506900
-0.374000	23.014280                           -0.374000	109.666600
-0.373000	23.026100                           -0.373000	110.748300
-0.372000	23.046790                           -0.372000	111.968700
-0.371000	23.076920                           -0.371000	113.221500
-0.370000	23.116330                           -0.370000	114.395300
-0.369000	23.164830                           -0.369000	115.714700
-0.368000	23.222740                           -0.368000	116.954400
-0.367000	23.289910                           -0.367000	118.227800
-0.366000	23.366150                           -0.366000	119.535900
-0.365000	23.451790                           -0.365000	120.879700
-0.364000	23.546660                           -0.364000	122.260300
-0.363000	23.650840                           -0.363000	123.678800
-0.362000	23.764170                           -0.362000	125.011600
-0.361000	23.886970                           -0.361000	126.479600
-0.360000	24.019080                           -0.360000	127.916300
-0.359000	24.160330                           -0.359000	129.371800
-0.358000	24.310810                           -0.358000	130.846200
-0.357000	24.470600                           -0.357000	132.341100
-0.356000	24.639800                           -0.356000	133.852600
-0.355000	24.818000                           -0.355000	135.383500
-0.354000	25.005540                           -0.354000	136.933800
-0.353000	25.202510                           -0.353000	138.500700
-0.352000	25.411300                           -0.352000	140.085700
-0.351000	25.616540                           -0.351000	141.688500
-0.350000	25.848760                           -0.350000	143.309100
-0.349000	26.082710                           -0.349000	144.947300
-0.348000	26.318440                           -0.348000	146.601200
-0.347000	26.581600                           -0.347000	148.273700
-0.346000	26.846780                           -0.346000	149.961400
-0.345000	27.114060                           -0.345000	151.666900
-0.344000	27.383490                           -0.344000	153.386600
-0.343000	27.680970                           -0.343000	155.123200
-0.342000	27.980870                           -0.342000	156.876100
-0.341000	28.283290                           -0.341000	158.643200
-0.340000	28.588280                           -0.340000	160.427100
-0.339000	28.922020                           -0.339000	162.225300
-0.338000	29.258650                           -0.338000	164.039000
-0.337000	29.598250                           -0.337000	165.865300
-0.336000	29.940930                           -0.336000	167.707100
-0.335000	30.286770                           -0.335000	169.563600
-0.334000	30.662300                           -0.334000	171.433600
-0.333000	31.041360                           -0.333000	173.318200
-0.332000	31.424030                           -0.332000	175.214200
-0.331000	31.810440                           -0.331000	177.124500
-0.330000	32.200700                           -0.330000	179.048100
-0.329000	32.621750                           -0.329000	180.983600
-0.328000	33.047040                           -0.328000	182.931800
-0.327000	33.449720                           -0.327000	184.893800
-0.326000	33.883810                           -0.326000	186.865900
-0.325000	34.322550                           -0.325000	188.848900
-0.324000	34.793320                           -0.324000	190.846000
-0.323000	35.241840                           -0.323000	192.853500
-0.322000	35.695410                           -0.322000	194.872200
-0.321000	36.181740                           -0.321000	196.900500
-0.320000	36.645970                           -0.320000	198.942000
-0.319000	37.115710                           -0.319000	200.989800
-0.318000	37.618960                           -0.318000	203.052900
-0.317000	38.128250                           -0.317000	205.121400
-0.316000	38.615660                           -0.316000	207.202000
-0.315000	39.137400                           -0.315000	209.292900
-0.314000	39.637380                           -0.314000	211.389500
-0.313000	40.172260                           -0.313000	213.498800
-0.312000	40.685490                           -0.312000	215.616300
-0.311000	41.234220                           -0.311000	217.739800
-0.310000	41.761400                           -0.310000	219.874000
-0.309000	42.295780                           -0.309000	222.017100
-0.308000	42.837520                           -0.308000	224.167400
-0.307000	43.386820                           -0.307000	226.326300
-0.306000	43.943860                           -0.306000	228.488400
-0.305000	44.508830                           -0.305000	230.662600
-0.304000	45.081920                           -0.304000	232.843500
-0.303000	45.663320                           -0.303000	235.029300
-0.302000	46.223320                           -0.302000	237.221900
-0.301000	46.791710                           -0.301000	239.419300
-0.300000	47.368690                           -0.300000	241.627900
-0.299000	47.954440                           -0.299000	243.837800
-0.298000	48.518600                           -0.298000	246.055300
-0.297000	49.122310                           -0.297000	248.279000
-0.296000	49.704460                           -0.296000	250.506900
-0.295000	50.264750                           -0.295000	252.741900
-0.294000	50.865280                           -0.294000	254.977600
-0.293000	51.443950                           -0.293000	257.221800
-0.292000	52.031970                           -0.292000	259.468100
-0.291000	52.629520                           -0.291000	261.719700
-0.290000	53.204770                           -0.290000	263.975000
-0.289000	53.789490                           -0.289000	266.232600
-0.288000	54.383840                           -0.288000	268.496100
-0.287000	54.955380                           -0.287000	270.758700
-0.286000	55.536430                           -0.286000	273.030100
-0.285000	56.094110                           -0.285000	275.303300
-0.284000	56.694380                           -0.284000	277.576900
-0.283000	57.237650                           -0.283000	279.849200
-0.282000	57.823740                           -0.282000	282.125200
-0.281000	58.385620                           -0.281000	284.403700
-0.280000	58.922710                           -0.280000	286.683600
-0.279000	59.468760                           -0.279000	288.970500
-0.278000	60.023850                           -0.278000	291.249500
-0.277000	60.588050                           -0.277000	293.533400
-0.276000	61.091200                           -0.276000	295.814000
-0.275000	61.637940                           -0.275000	298.097900
-0.274000	62.157830                           -0.274000	300.376100
-0.273000	62.686010                           -0.273000	302.664100
-0.272000	63.186350                           -0.272000	304.936200
-0.271000	63.658060                           -0.271000	307.216600
-0.270000	64.173690                           -0.270000	309.496400
-0.269000	64.660120                           -0.269000	311.765800
-0.268000	65.116480                           -0.268000	314.032900
-0.267000	65.579430                           -0.267000	316.306900
-0.266000	66.011070                           -0.266000	318.568000
-0.265000	66.486730                           -0.265000	320.825300
-0.264000	66.891950                           -0.264000	323.078200
-0.263000	67.341010                           -0.263000	325.326500
-0.262000	67.717660                           -0.262000	327.569800
-0.261000	68.137950                           -0.261000	329.807800
-0.260000	68.523410                           -0.260000	332.028700
-0.259000	68.912920                           -0.259000	334.255400
-0.258000	69.266060                           -0.258000	336.464100
-0.257000	69.622350                           -0.257000	338.666700
-0.256000	69.940680                           -0.256000	340.863300
-0.255000	70.261170                           -0.255000	343.040600
-0.254000	70.583650                           -0.254000	345.211800
-0.253000	70.865990                           -0.253000	347.377300
-0.252000	71.149290                           -0.252000	349.523200
-0.251000	71.433340                           -0.251000	351.648900
-0.250000	71.717960                           -0.250000	353.754000
-0.249000	71.959600                           -0.249000	355.854100
-0.248000	72.157000                           -0.248000	357.934100
-0.247000	72.396990                           -0.247000	360.010700
-0.246000	72.591600                           -0.246000	362.050800
-0.245000	72.784310                           -0.245000	364.071000
-0.244000	72.974900                           -0.244000	366.071700
-0.243000	73.163150                           -0.243000	368.034500
-0.242000	73.302960                           -0.242000	369.997100
-0.241000	73.439250                           -0.241000	371.902600
-0.240000	73.571820                           -0.240000	373.809600
-0.239000	73.653400                           -0.239000	375.658300
-0.238000	73.777470                           -0.238000	377.489400
-0.237000	73.849370                           -0.237000	379.282500
-0.236000	73.964110                           -0.236000	381.037400
-0.235000	74.025500                           -0.235000	382.754100
-0.234000	74.081140                           -0.234000	384.432900
-0.233000	74.081470                           -0.233000	386.074100
-0.232000	74.124630                           -0.232000	387.653000
-0.231000	74.161470                           -0.231000	389.194100
-0.230000	74.191810                           -0.230000	390.698500
-0.229000	74.164540                           -0.229000	392.112300
-0.228000	74.180990                           -0.228000	393.488700
-0.227000	74.138720                           -0.227000	394.800300
-0.226000	74.140650                           -0.226000	396.046300
-0.225000	74.082760                           -0.225000	397.226400
-0.224000	74.069620                           -0.224000	398.340100
-0.223000	73.995590                           -0.223000	399.355000
-0.222000	73.966880                           -0.222000	400.301700
-0.221000	73.876250                           -0.221000	401.180500
-0.220000	73.831540                           -0.220000	401.956700
-0.219000	73.723910                           -0.219000	402.628000
-0.218000	73.662850                           -0.218000	403.229400
-0.217000	73.593700                           -0.217000	403.685900
-0.216000	73.516410                           -0.216000	404.031800
-0.215000	73.430910                           -0.215000	404.305500
-0.214000	73.337180                           -0.214000	404.422200
-0.213000	73.235160                           -0.213000	404.419500
-0.212000	73.182700                           -0.212000	404.278400
-0.211000	73.064460                           -0.211000	403.996500
-0.210000	72.996570                           -0.210000	403.562200
-0.209000	72.921160                           -0.209000	402.977100
-0.208000	72.778740                           -0.208000	402.219800
-0.207000	72.747840                           -0.207000	401.296200
-0.206000	72.649970                           -0.206000	400.188600
-0.205000	72.544650                           -0.205000	398.898600
-0.204000	72.493110                           -0.204000	397.406900
-0.203000	72.435030                           -0.203000	395.704200
-0.202000	72.370490                           -0.202000	393.792000
-0.201000	72.299520                           -0.201000	391.655400
-0.200000	72.222210                           -0.200000	389.278500
-0.199000	72.201900                           -0.199000	386.663000
-0.198000	72.176230                           -0.198000	383.792600
-0.197000	72.145290                           -0.197000	380.657100
-0.196000	72.109180                           -0.196000	377.252000
-0.195000	72.067980                           -0.195000	373.560400
-0.194000	72.087220                           -0.194000	369.578200
-0.193000	72.102460                           -0.193000	365.294900
-0.192000	72.113800                           -0.192000	360.692900
-0.191000	72.121380                           -0.191000	355.768400
-0.190000	72.192480                           -0.190000	350.518600
-0.189000	72.193350                           -0.189000	344.918500
-0.188000	72.258900                           -0.188000	338.973300
-0.187000	72.322110                           -0.187000	332.673800
-0.186000	72.452080                           -0.186000	326.003200
-0.185000	72.511530                           -0.185000	318.969100
-0.184000	72.638980                           -0.184000	311.547600
-0.183000	72.765650                           -0.183000	303.748300
-0.182000	72.962490                           -0.182000	295.556500
-0.181000	73.088630                           -0.181000	286.966800
-0.180000	73.286260                           -0.180000	277.992700
-0.179000	73.484820                           -0.179000	268.613300
-0.178000	73.684540                           -0.178000	258.835500
-0.177000	73.958770                           -0.177000	248.668200
-0.176000	74.161930                           -0.176000	238.112300
-0.175000	74.441060                           -0.175000	227.160500
-0.174000	74.723250                           -0.174000	215.836100
-0.173000	75.014030                           -0.173000	204.134700
-0.172000	75.331920                           -0.172000	192.063300
-0.171000	75.668540                           -0.171000	179.640800
-0.170000	76.024480                           -0.170000	166.877600
-0.169000	76.399560                           -0.169000	153.785900
-0.168000	76.793610                           -0.168000	140.379600
-0.167000	77.207230                           -0.167000	126.684700
-0.166000	77.641030                           -0.166000	112.718600
-0.165000	78.094860                           -0.165000	98.498810
-0.164000	78.569340                           -0.164000	84.051120
-0.163000	79.063530                           -0.163000	69.399320
-0.162000	79.578050                           -0.162000	54.568510
-0.161000	80.114370                           -0.161000	39.584910
-0.160000	80.670720                           -0.160000	24.476870
-0.159000	81.247750                           -0.159000	9.272868
-0.158000	81.846140                           -0.158000	-5.998611
-0.157000	82.465730                           -0.157000	-21.308190
-0.156000	83.106380                           -0.156000	-36.624670
-0.155000	83.768780                           -0.155000	-51.919650
-0.154000	84.452780                           -0.154000	-67.162640
-0.153000	85.158240                           -0.153000	-82.324590
-0.152000	85.884990                           -0.152000	-97.376940
-0.151000	86.632870                           -0.151000	-112.286300
-0.150000	87.402600                           -0.150000	-127.041100
-0.149000	88.194920                           -0.149000	-141.602100
-0.148000	89.007850                           -0.148000	-155.935900
-0.147000	89.843040                           -0.147000	-170.042800
-0.146000	90.700310                           -0.146000	-183.881200
-0.145000	91.578550                           -0.145000	-197.443400
-0.144000	92.479430                           -0.144000	-210.701700
-0.143000	93.401810                           -0.143000	-223.630700
-0.142000	94.345480                           -0.142000	-236.237400
-0.141000	95.310200                           -0.141000	-248.489200
-0.140000	96.297660                           -0.140000	-260.386100
-0.139000	97.306670                           -0.139000	-271.919200
-0.138000	98.336940                           -0.138000	-283.062000
-0.137000	99.388190                           -0.137000	-293.819000
-0.136000	100.461100                          -0.136000	-304.195700
-0.135000	101.555400                          -0.135000	-314.171000
-0.134000	102.670700                          -0.134000	-323.753100
-0.133000	103.807700                          -0.133000	-332.933300
-0.132000	104.965000                          -0.132000	-341.722300
-0.131000	106.144300                          -0.131000	-350.114000
-0.130000	107.342900                          -0.130000	-358.120600
-0.129000	108.563700                          -0.129000	-365.729900
-0.128000	109.803900                          -0.128000	-372.964500
-0.127000	111.065300                          -0.127000	-379.822300
-0.126000	112.347300                          -0.126000	-386.302400
-0.125000	113.649300                          -0.125000	-392.428400
-0.124000	114.970600                          -0.124000	-398.200300
-0.123000	116.312900                          -0.123000	-403.619300
-0.122000	117.674200                          -0.122000	-408.709000
-0.121000	119.056200                          -0.121000	-413.464100
-0.120000	120.456800                          -0.120000	-417.907900
-0.119000	121.876400                          -0.119000	-422.036200
-0.118000	123.316600                          -0.118000	-425.865300
-0.117000	124.773900                          -0.117000	-429.411100
-0.116000	126.250900                          -0.116000	-432.676700
-0.115000	127.746800                          -0.115000	-435.671300
-0.114000	129.261600                          -0.114000	-438.404500
-0.113000	130.792700                          -0.113000	-440.891400
-0.112000	132.343100                          -0.112000	-443.140600
-0.111000	133.911200                          -0.111000	-445.155200
-0.110000	135.497200                          -0.110000	-446.954900
-0.109000	137.101000                          -0.109000	-448.536900
-0.108000	138.721000                          -0.108000	-449.920000
-0.107000	140.360100                          -0.107000	-451.106700
-0.106000	142.013400                          -0.106000	-452.109300
-0.105000	143.685400                          -0.105000	-452.934900
-0.104000	145.372600                          -0.104000	-453.595000
-0.103000	147.076200                          -0.103000	-454.068900
-0.102000	148.795900                          -0.102000	-454.421700
-0.101000	150.532700                          -0.101000	-454.648200
-0.100000	152.282900                          -0.100000	-454.665300
-0.099000	154.049200                          -0.099000	-454.601000
-0.098000	155.831100                          -0.098000	-454.413000
-0.097000	157.627700                          -0.097000	-454.063800
-0.096000	159.438400                          -0.096000	-453.631800
-0.095000	161.264200                          -0.095000	-453.115400
-0.094000	163.104200                          -0.094000	-452.442100
-0.093000	164.957600                          -0.093000	-451.719700
-0.092000	166.825200                          -0.092000	-450.877600
-0.091000	168.706000                          -0.091000	-449.950200
-0.090000	170.601000                          -0.090000	-448.937300
-0.089000	172.509200                          -0.089000	-447.838600
-0.088000	174.429200                          -0.088000	-446.684200
-0.087000	176.361900                          -0.087000	-445.442800
-0.086000	178.308400                          -0.086000	-444.143400
-0.085000	180.264900                          -0.085000	-442.756800
-0.084000	182.234700                          -0.084000	-441.337800
-0.083000	184.216400                          -0.083000	-439.856900
-0.082000	186.208400                          -0.082000	-438.313600
-0.081000	188.211600                          -0.081000	-436.732000
-0.080000	190.227000                          -0.080000	-435.085800
-0.079000	192.252900                          -0.079000	-433.398500
-0.078000	194.287800                          -0.078000	-431.691100
-0.077000	196.335100                          -0.077000	-429.916100
-0.076000	198.393300                          -0.076000	-428.117200
-0.075000	200.457900                          -0.075000	-426.270900
-0.074000	202.535400                          -0.074000	-424.396800
-0.073000	204.621200                          -0.073000	-422.473100
-0.072000	206.716400                          -0.072000	-420.538100
-0.071000	208.819300                          -0.071000	-418.570000
-0.070000	210.930800                          -0.070000	-416.585600
-0.069000	213.052300                          -0.069000	-414.547100
-0.068000	215.182000                          -0.068000	-412.506800
-0.067000	217.321200                          -0.067000	-410.444500
-0.066000	219.464600                          -0.066000	-408.342300
-0.065000	221.617100                          -0.065000	-406.231600
-0.064000	223.776700                          -0.064000	-404.110000
-0.063000	225.945100                          -0.063000	-401.960200
-0.062000	228.120400                          -0.062000	-399.796000
-0.061000	230.300700                          -0.061000	-397.615700
-0.060000	232.487700                          -0.060000	-395.417700
-0.059000	234.683600                          -0.059000	-393.214200
-0.058000	236.882500                          -0.058000	-390.990000
-0.057000	239.090400                          -0.057000	-388.756900
-0.056000	241.301600                          -0.056000	-386.513200
-0.055000	243.518200                          -0.055000	-384.245500
-0.054000	245.738500                          -0.054000	-381.988400
-0.053000	247.964800                          -0.053000	-379.705100
-0.052000	250.195600                          -0.052000	-377.417700
-0.051000	252.433800                          -0.051000	-375.124400
-0.050000	254.672800                          -0.050000	-372.824100
-0.049000	256.915600                          -0.049000	-370.515400
-0.048000	259.165700                          -0.048000	-368.197600
-0.047000	261.416300                          -0.047000	-365.879200
-0.046000	263.670900                          -0.046000	-363.549700
-0.045000	265.927900                          -0.045000	-361.217500
-0.044000	268.185700                          -0.044000	-358.881600
-0.043000	270.448300                          -0.043000	-356.541100
-0.042000	272.708400                          -0.042000	-354.195300
-0.041000	274.976400                          -0.041000	-351.843600
-0.040000	277.245100                          -0.040000	-349.485600
-0.039000	279.512900                          -0.039000	-347.128500
-0.038000	281.778100                          -0.038000	-344.771500
-0.037000	284.046100                          -0.037000	-342.414000
-0.036000	286.315800                          -0.036000	-340.048400
-0.035000	288.585900                          -0.035000	-337.681600
-0.034000	290.855200                          -0.034000	-335.313400
-0.033000	293.122600                          -0.033000	-332.943500
-0.032000	295.394700                          -0.032000	-330.578100
-0.031000	297.654700                          -0.031000	-328.204500
-0.030000	299.917200                          -0.030000	-325.835000
-0.029000	302.181700                          -0.029000	-323.463700
-0.028000	304.438900                          -0.028000	-321.090600
-0.027000	306.687400                          -0.027000	-318.721600
-0.026000	308.935100                          -0.026000	-316.345800
-0.025000	311.181600                          -0.025000	-313.974600
-0.024000	313.426200                          -0.024000	-311.602900
-0.023000	315.658600                          -0.023000	-309.236100
-0.022000	317.887700                          -0.022000	-306.864700
-0.021000	320.113200                          -0.021000	-304.499100
-0.020000	322.323900                          -0.020000	-302.130400
-0.019000	324.529700                          -0.019000	-299.763900
-0.018000	326.730400                          -0.018000	-297.400500
-0.017000	328.914100                          -0.017000	-295.040600
-0.016000	331.091700                          -0.016000	-292.681000
-0.015000	333.251000                          -0.015000	-290.322500
-0.014000	335.416200                          -0.014000	-287.966300
-0.013000	337.549500                          -0.013000	-285.613200
-0.012000	339.675800                          -0.012000	-283.260700
-0.011000	341.795300                          -0.011000	-280.913500
-0.010000	343.894300                          -0.010000	-278.569100
-0.009000	345.972300                          -0.009000	-276.225300
-0.008000	348.028700                          -0.008000	-273.886800
-0.007000	350.078400                          -0.007000	-271.548400
-0.006000	352.090700                          -0.006000	-269.214600
-0.005000	354.096600                          -0.005000	-266.886900
-0.004000	356.063900                          -0.004000	-264.560500
-0.003000	358.025400                          -0.003000	-262.239900
-0.002000	359.947500                          -0.002000	-259.920900
-0.001000	361.846900                          -0.001000	-257.607900
0.000000	363.705500                          0.000000	-255.297100
0.001000	365.541400                          0.001000	-252.990100
0.002000	367.335400                          0.002000	-250.691200
0.003000	369.106900                          0.003000	-248.394400
0.004000	370.836200                          0.004000	-246.023200
0.005000	372.522600                          0.005000	-243.855400
0.006000	374.165700                          0.006000	-241.439500
0.007000	375.765100                          0.007000	-239.251300
0.008000	377.297300                          0.008000	-237.054400
0.009000	378.808200                          0.009000	-234.634500
0.010000	380.250600                          0.010000	-232.433400
0.011000	381.648100                          0.011000	-230.231300
0.012000	382.975200                          0.012000	-228.030400
0.013000	384.230200                          0.013000	-225.635700
0.014000	385.411900                          0.014000	-223.448500
0.015000	386.546800                          0.015000	-221.268500
0.016000	387.607300                          0.016000	-219.097800
0.017000	388.562600                          0.017000	-216.758300
0.018000	389.470400                          0.018000	-214.615100
0.019000	390.269900                          0.019000	-212.485700
0.020000	390.957900                          0.020000	-210.204100
0.021000	391.564300                          0.021000	-207.946700
0.022000	392.088900                          0.022000	-205.874500
0.023000	392.496700                          0.023000	-203.664500
0.024000	392.749500                          0.024000	-201.481400
0.025000	392.915000                          0.025000	-199.325700
0.026000	392.956100                          0.026000	-197.198200
0.027000	392.870600                          0.027000	-195.099500
0.028000	392.632500                          0.028000	-192.889600
0.029000	392.246000                          0.029000	-190.852900
0.030000	391.712500                          0.030000	-188.711700
0.031000	391.012000                          0.031000	-186.606600
0.032000	390.145300                          0.032000	-184.537700
0.033000	389.100200                          0.033000	-182.378700
0.034000	387.873000                          0.034000	-180.384900
0.035000	386.446000                          0.035000	-178.305900
0.036000	384.819800                          0.036000	-176.268000
0.037000	382.985600                          0.037000	-174.154400
0.038000	380.924200                          0.038000	-172.085800
0.039000	378.636300                          0.039000	-170.061700
0.040000	376.112600                          0.040000	-168.081500
0.041000	373.337900                          0.041000	-166.144900
0.042000	370.302200                          0.042000	-164.145600
0.043000	366.995500                          0.043000	-162.089200
0.044000	363.419100                          0.044000	-160.183900
0.045000	359.551400                          0.045000	-158.223800
0.046000	355.382300                          0.046000	-156.213600
0.047000	350.907600                          0.047000	-154.350100
0.048000	346.117700                          0.048000	-152.438200
0.049000	341.002800                          0.049000	-150.482200
0.050000	335.553500                          0.050000	-148.577100
0.051000	329.760800                          0.051000	-146.721700
0.052000	323.615900                          0.052000	-144.827000
0.053000	317.117600                          0.053000	-142.983000
0.054000	310.251100                          0.054000	-141.103400
0.055000	303.009400                          0.055000	-139.274900
0.056000	295.393400                          0.056000	-137.496300
0.057000	287.390200                          0.057000	-135.685500
0.058000	279.010600                          0.058000	-133.924800
0.059000	270.243500                          0.059000	-132.134500
0.060000	261.078400                          0.060000	-130.317000
0.061000	251.530200                          0.061000	-128.626800
0.062000	241.591000                          0.062000	-126.834100
0.063000	231.270400                          0.063000	-125.166000
0.064000	220.571600                          0.064000	-123.472300
0.065000	209.490500                          0.065000	-121.754800
0.066000	198.050500                          0.066000	-120.086100
0.067000	186.241600                          0.067000	-118.395100
0.068000	174.091000                          0.068000	-116.752000
0.069000	161.610000                          0.069000	-115.155400
0.070000	148.802100                          0.070000	-113.537200
0.071000	135.690900                          0.071000	-111.964700
0.072000	122.292600                          0.072000	-110.371500
0.073000	108.634500                          0.073000	-108.822900
0.074000	94.717570                           0.074000	-107.254300
0.075000	80.580790                           0.075000	-105.729400
0.076000	66.243390                           0.076000	-104.184900
0.077000	51.729690                           0.077000	-102.682900
0.078000	37.067070                           0.078000	-101.222200
0.079000	22.281960                           0.079000	-99.741790
0.080000	7.401872                            0.080000	-98.301440
0.081000	-7.543955                           0.081000	-96.841600
0.082000	-22.527200                          0.082000	-95.420690
0.083000	-37.517710                          0.083000	-94.037470
0.084000	-52.487120                          0.084000	-92.690750
0.085000	-67.404910                          0.085000	-91.323520
0.086000	-82.244820                          0.086000	-89.936380
0.087000	-96.976170                          0.087000	-88.639340
0.088000	-111.570000                         0.088000	-87.321250
0.089000	-126.003900                         0.089000	-86.036280
0.090000	-140.249700                         0.090000	-84.730250
0.091000	-154.284400                         0.091000	-83.456230
0.092000	-168.086100                         0.092000	-82.213170
0.093000	-181.634200                         0.093000	-81.000060
0.094000	-194.900300                         0.094000	-79.815910
0.095000	-207.867000                         0.095000	-78.609030
0.096000	-220.527700                         0.096000	-77.430100
0.097000	-232.849800                         0.097000	-76.278210
0.098000	-244.838900                         0.098000	-75.152450
0.099000	-256.475100                         0.099000	-74.002880
0.100000	-267.749000                         0.100000	-72.927200
0.101000	-278.653000                         0.101000	-71.826800
0.102000	-289.172300                         0.102000	-70.749960
0.103000	-299.311100                         0.103000	-69.695870
0.104000	-309.066100                         0.104000	-68.710990
0.105000	-318.427400                         0.105000	-67.652910
0.106000	-327.402900                         0.106000	-66.662580
0.107000	-335.985300                         0.107000	-65.692090
0.108000	-344.184500                         0.108000	-64.740770
0.109000	-351.995800                         0.109000	-63.807960
0.110000	-359.430800                         0.110000	-62.893030
0.111000	-366.486900                         0.111000	-61.950370
0.112000	-373.177000                         0.112000	-61.069700
0.113000	-379.500200                         0.113000	-60.205150
0.114000	-385.470600                         0.114000	-59.356170
0.115000	-391.095200                         0.115000	-58.522230
0.116000	-396.375300                         0.116000	-57.702810
0.117000	-401.332100                         0.117000	-56.897430
0.118000	-405.961000                         0.118000	-56.105590
0.119000	-410.277200                         0.119000	-55.326830
0.120000	-414.289400                         0.120000	-54.560720
0.121000	-418.012400                         0.121000	-53.849300
0.122000	-421.449000                         0.122000	-53.149240
0.123000	-424.613900                         0.123000	-52.418060
0.124000	-427.510300                         0.124000	-51.739750
0.125000	-430.157800                         0.125000	-51.071640
0.126000	-432.554200                         0.126000	-50.413400
0.127000	-434.718500                         0.127000	-49.805940
0.128000	-436.658600                         0.128000	-49.166230
0.129000	-438.377700                         0.129000	-48.576280
0.130000	-439.893100                         0.130000	-47.994550
0.131000	-441.207500                         0.131000	-47.420750
0.132000	-442.332800                         0.132000	-46.894950
0.133000	-443.280200                         0.133000	-46.336020
0.134000	-444.056100                         0.134000	-45.824240
0.135000	-444.642200                         0.135000	-45.319020
0.136000	-445.082500                         0.136000	-44.859830
0.137000	-445.377900                         0.137000	-44.366890
0.138000	-445.529800                         0.138000	-43.919240
0.139000	-445.539800                         0.139000	-43.476980
0.140000	-445.445700                         0.140000	-43.039910
0.141000	-445.211700                         0.141000	-42.646810
0.142000	-444.840000                         0.142000	-42.258240
0.143000	-444.366300                         0.143000	-41.874060
0.144000	-443.790600                         0.144000	-41.532620
0.145000	-443.113100                         0.145000	-41.156580
0.146000	-442.334200                         0.146000	-40.860970
0.147000	-441.484500                         0.147000	-40.530480
0.148000	-440.504500                         0.148000	-40.241360
0.149000	-439.482200                         0.149000	-39.955230
0.150000	-438.387000                         0.150000	-39.671960
0.151000	-437.191600                         0.151000	-39.391430
0.152000	-435.923600                         0.152000	-39.151050
0.153000	-434.608000                         0.153000	-38.912940
0.154000	-433.218200                         0.154000	-38.714270
0.155000	-431.778500                         0.155000	-38.517440
0.156000	-430.287200                         0.156000	-38.322360
0.157000	-428.743200                         0.157000	-38.128930
0.158000	-427.123600                         0.158000	-37.973870
0.159000	-425.493500                         0.159000	-37.820060
0.160000	-423.786500                         0.160000	-37.704000
0.161000	-422.044700                         0.161000	-37.588810
0.162000	-420.285900                         0.162000	-37.474410
0.163000	-418.468800                         0.163000	-37.360740
0.164000	-416.612400                         0.164000	-37.283850
0.165000	-414.733900                         0.165000	-37.207320
0.166000	-412.813400                         0.166000	-37.167000
0.167000	-410.867600                         0.167000	-37.090890
0.168000	-408.894800                         0.168000	-37.086350
0.169000	-406.893500                         0.169000	-37.045890
0.170000	-404.862500                         0.170000	-37.040740
0.171000	-402.816200                         0.171000	-37.035160
0.172000	-400.752500                         0.172000	-37.029070
0.173000	-398.655300                         0.173000	-37.057590
0.174000	-396.538200                         0.174000	-37.085280
0.175000	-394.413600                         0.175000	-37.112090
0.176000	-392.266100                         0.176000	-37.172810
0.177000	-390.094800                         0.177000	-37.232320
0.178000	-387.911500                         0.178000	-37.325210
0.179000	-385.714800                         0.179000	-37.382050
0.180000	-383.515200                         0.180000	-37.471950
0.181000	-381.287600                         0.181000	-37.560230
0.182000	-379.054500                         0.182000	-37.681020
0.183000	-376.814400                         0.183000	-37.799870
0.184000	-374.555100                         0.184000	-37.916730
0.185000	-372.286600                         0.185000	-38.065410
0.186000	-370.018000                         0.186000	-38.178030
0.187000	-367.737700                         0.187000	-38.355800
0.188000	-365.445200                         0.188000	-38.497400
0.189000	-363.139900                         0.189000	-38.669970
0.190000	-360.839400                         0.190000	-38.806500
0.191000	-358.524600                         0.191000	-39.006880
0.192000	-356.212200                         0.192000	-39.171130
0.193000	-353.884600                         0.193000	-39.365480
0.194000	-351.557900                         0.194000	-39.556690
0.195000	-349.231100                         0.195000	-39.744710
0.196000	-346.888100                         0.196000	-39.962140
0.197000	-344.551600                         0.197000	-40.143550
0.198000	-342.206100                         0.198000	-40.354040
0.199000	-339.858600                         0.199000	-40.560950
0.200000	-337.508800                         0.200000	-40.796380
0.201000	-335.156300                         0.201000	-40.995880
0.202000	-332.801200                         0.202000	-41.223590
0.203000	-330.449500                         0.203000	-41.447320
0.204000	-328.088600                         0.204000	-41.698710
0.205000	-325.731100                         0.205000	-41.914280
0.206000	-323.370700                         0.206000	-42.157200
0.207000	-321.007900                         0.207000	-42.364480
0.208000	-318.648400                         0.208000	-42.598800
0.209000	-316.286800                         0.209000	-42.828740
0.210000	-313.923600                         0.210000	-43.085170
0.211000	-311.564300                         0.211000	-43.306130
0.212000	-309.199200                         0.212000	-43.522650
0.213000	-306.838900                         0.213000	-43.765230
0.214000	-304.479000                         0.214000	-44.003080
0.215000	-302.120000                         0.215000	-44.236200
0.216000	-299.762600                         0.216000	-44.464570
0.217000	-297.407500                         0.217000	-44.688210
0.218000	-295.051300                         0.218000	-44.907110
0.219000	-292.694900                         0.219000	-45.121270
0.220000	-290.343400                         0.220000	-45.330710
0.221000	-287.993500                         0.221000	-45.535440
0.222000	-285.646500                         0.222000	-45.735470
0.223000	-283.299500                         0.223000	-45.960000
0.224000	-280.957400                         0.224000	-46.150570
0.225000	-278.614200                         0.225000	-46.336500
0.226000	-276.278300                         0.226000	-46.546600
0.227000	-273.943800                         0.227000	-46.723230
0.228000	-271.609100                         0.228000	-46.895330
0.229000	-269.281900                         0.229000	-47.062940
0.230000	-266.957300                         0.230000	-47.226110
0.231000	-264.633700                         0.231000	-47.412940
0.232000	-262.315700                         0.232000	-47.567210
0.233000	-260.001900                         0.233000	-47.689380
0.234000	-257.691100                         0.234000	-47.835240
0.235000	-255.384900                         0.235000	-47.976910
0.236000	-253.082200                         0.236000	-48.114460
0.237000	-250.784900                         0.237000	-48.220710
0.238000	-248.492000                         0.238000	-48.350340
0.239000	-246.095200                         0.239000	-48.449080
0.240000	-243.916900                         0.240000	-48.544250
0.241000	-241.724600                         0.241000	-48.635910
0.242000	-239.294000                         0.242000	-48.724140
0.243000	-237.088100                         0.243000	-48.782630
0.244000	-234.876600                         0.244000	-48.838120
0.245000	-232.662200                         0.245000	-48.916800
0.246000	-230.241000                         0.246000	-48.966390
0.247000	-228.032800                         0.247000	-48.987400
0.248000	-225.828400                         0.248000	-49.031690
0.249000	-223.629900                         0.249000	-49.047840
0.250000	-221.439200                         0.250000	-49.061750
0.251000	-219.258200                         0.251000	-49.073510
0.252000	-216.909400                         0.252000	-49.083190
0.253000	-214.756700                         0.253000	-49.065890
0.254000	-212.618300                         0.254000	-49.046960
0.255000	-210.328500                         0.255000	-49.026470
0.256000	-208.226600                         0.256000	-48.979920
0.257000	-205.983000                         0.257000	-48.932240
0.258000	-203.765900                         0.258000	-48.883520
0.259000	-201.728600                         0.259000	-48.833820
0.260000	-199.563000                         0.260000	-48.759180
0.261000	-197.425900                         0.261000	-48.683970
0.262000	-195.174900                         0.262000	-48.584490
0.263000	-193.099600                         0.263000	-48.508520
0.264000	-191.054200                         0.264000	-48.408670
0.265000	-188.905100                         0.265000	-48.285390
0.266000	-186.792400                         0.266000	-48.162400
0.267000	-184.716100                         0.267000	-48.039780
0.268000	-182.676300                         0.268000	-47.917560
0.269000	-180.549600                         0.269000	-47.772920
0.270000	-178.464400                         0.270000	-47.629050
0.271000	-176.420300                         0.271000	-47.486000
0.272000	-174.417200                         0.272000	-47.321290
0.273000	-172.340800                         0.273000	-47.157740
0.274000	-170.309200                         0.274000	-46.995390
0.275000	-168.321800                         0.275000	-46.812110
0.276000	-166.378100                         0.276000	-46.630340
0.277000	-164.372200                         0.277000	-46.428180
0.278000	-162.412900                         0.278000	-46.227840
0.279000	-160.398100                         0.279000	-46.029330
0.280000	-158.432100                         0.280000	-45.811090
0.281000	-156.514200                         0.281000	-45.594960
0.282000	-154.547500                         0.282000	-45.380960
0.283000	-152.630400                         0.283000	-45.147840
0.284000	-150.762200                         0.284000	-44.917100
0.285000	-148.850700                         0.285000	-44.688750
0.286000	-146.989100                         0.286000	-44.441850
0.287000	-145.088700                         0.287000	-44.197570
0.288000	-143.238900                         0.288000	-43.955900
0.289000	-141.438800                         0.289000	-43.696220
0.290000	-139.603600                         0.290000	-43.439370
0.291000	-137.818600                         0.291000	-43.164900
0.292000	-136.001500                         0.292000	-42.893440
0.293000	-134.234700                         0.293000	-42.624980
0.294000	-132.438700                         0.294000	-42.359500
0.295000	-130.692800                         0.295000	-42.076960
0.296000	-128.919800                         0.296000	-41.797570
0.297000	-127.196800                         0.297000	-41.501470
0.298000	-125.522400                         0.298000	-41.228420
0.299000	-123.822600                         0.299000	-40.919130
0.300000	-122.099400                         0.300000	-40.632840
0.301000	-120.425000                         0.301000	-40.330300
0.302000	-118.798000                         0.302000	-40.031140
0.303000	-117.148600                         0.303000	-39.735320
0.304000	-115.545800                         0.304000	-39.423600
0.305000	-113.921700                         0.305000	-39.115340
0.306000	-112.343300                         0.306000	-38.810500
0.307000	-110.744500                         0.307000	-38.490090
0.308000	-109.190400                         0.308000	-38.173190
0.309000	-107.679800                         0.309000	-37.859780
0.310000	-106.148800                         0.310000	-37.549810
0.311000	-104.660200                         0.311000	-37.224600
0.312000	-103.151800                         0.312000	-36.902910
0.313000	-101.684800                         0.313000	-36.584710
0.314000	-100.198200                         0.314000	-36.251530
0.315000	-98.810680                          0.315000	-35.921890
0.316000	-97.344380                          0.316000	-35.595760
0.317000	-95.974630                          0.317000	-35.273100
0.318000	-94.584500                          0.318000	-34.935720
0.319000	-93.174670                          0.319000	-34.601850
0.320000	-91.857170                          0.320000	-34.271450
0.321000	-90.518850                          0.321000	-33.944470
0.322000	-89.160290                          0.322000	-33.603010
0.323000	-87.890070                          0.323000	-33.265020
0.324000	-86.598500                          0.324000	-32.930430
0.325000	-85.339080                          0.325000	-32.599210
0.326000	-84.058290                          0.326000	-32.271310
0.327000	-82.860540                          0.327000	-31.929140
0.328000	-81.640370                          0.328000	-31.590310
0.329000	-80.449260                          0.329000	-31.254780
0.330000	-79.235670                          0.330000	-30.922490
0.331000	-78.100290                          0.331000	-30.576110
0.332000	-76.941450                          0.332000	-30.232980
0.333000	-75.858160                          0.333000	-29.893070
0.334000	-74.750510                          0.334000	-29.556310
0.335000	-73.618850                          0.335000	-29.222660
0.336000	-72.559800                          0.336000	-28.892070
0.337000	-71.523650                          0.337000	-28.547520
0.338000	-70.462230                          0.338000	-28.222950
0.339000	-69.469960                          0.339000	-27.884430
0.340000	-68.451630                          0.340000	-27.548860
0.341000	-67.500340                          0.341000	-27.216210
0.342000	-66.522270                          0.342000	-26.886410
0.343000	-65.563470                          0.343000	-26.542760
0.344000	-64.668740                          0.344000	-26.218570
0.345000	-63.746250                          0.345000	-25.880520
0.346000	-62.841150                          0.346000	-25.561750
0.347000	-61.997410                          0.347000	-25.229100
0.348000	-61.125050                          0.348000	-24.899100
0.349000	-60.268370                          0.349000	-24.571690
0.350000	-59.470590                          0.350000	-24.246840
0.351000	-58.643410                          0.351000	-23.924470
0.352000	-57.873620                          0.352000	-23.604560
0.353000	-57.116990                          0.353000	-23.287040
0.354000	-56.373080                          0.354000	-22.971880
0.355000	-55.641430                          0.355000	-22.642860
0.356000	-54.921650                          0.356000	-22.332290
0.357000	-54.213310                          0.357000	-22.023920
0.358000	-53.516030                          0.358000	-21.701670
0.359000	-52.871090                          0.359000	-21.397620
0.360000	-52.236050                          0.360000	-21.095630
0.361000	-51.610560                          0.361000	-20.795660
0.362000	-50.994290                          0.362000	-20.481760
0.363000	-50.386940                          0.363000	-20.185740
0.364000	-49.788180                          0.364000	-19.891600
0.365000	-49.238220                          0.365000	-19.599310
0.366000	-48.695900                          0.366000	-19.308820
0.367000	-48.160970                          0.367000	-19.004350
0.368000	-47.673130                          0.368000	-18.717370
0.369000	-47.152040                          0.369000	-18.432070
0.370000	-46.677200                          0.370000	-18.164060
0.371000	-46.208450                          0.371000	-17.881960
0.372000	-45.784850                          0.372000	-17.601430
0.373000	-45.327450                          0.373000	-17.322410
0.374000	-44.914490                          0.374000	-17.060420
0.375000	-44.506490                          0.375000	-16.784300
0.376000	-44.141940                          0.376000	-16.525090
0.377000	-43.781700                          0.377000	-16.267190
0.378000	-43.425590                          0.378000	-16.010590
0.379000	-43.073460                          0.379000	-15.755240
0.380000	-42.763280                          0.380000	-15.501110
0.381000	-42.456500                          0.381000	-15.249240
0.382000	-42.152990                          0.382000	-15.004060
0.383000	-41.852610                          0.383000	-14.762290
0.384000	-41.592810                          0.384000	-14.523880
0.385000	-41.335630                          0.385000	-14.288950
0.386000	-41.118260                          0.386000	-14.057320
0.387000	-40.903030                          0.387000	-13.829400
0.388000	-40.689820                          0.388000	-13.605000
0.389000	-40.478540                          0.389000	-13.384090
0.390000	-40.305890                          0.390000	-13.166780
0.391000	-40.134730                          0.391000	-12.953190
0.392000	-39.964960                          0.392000	-12.743140
0.393000	-39.832940                          0.393000	-12.536900
0.394000	-39.701890                          0.394000	-12.334280
0.395000	-39.607950                          0.395000	-12.135400
0.396000	-39.478510                          0.396000	-11.940380
0.397000	-39.385770                          0.397000	-11.749050
0.398000	-39.329320                          0.398000	-11.561670
0.399000	-39.237270                          0.399000	-11.378060
0.400000	-39.216750                          0.400000	-11.198200
0.401000	-39.160480                          0.401000	-11.022370
0.402000	-39.139530                          0.402000	-10.850230
0.403000	-39.118220                          0.403000	-10.682210
0.404000	-39.096470                          0.404000	-10.517980
0.405000	-39.109290                          0.405000	-10.357820
0.406000	-39.121330                          0.406000	-10.201570
0.407000	-39.132530                          0.407000	-10.049330
0.408000	-39.142850                          0.408000	-9.901101
0.409000	-39.186800                          0.409000	-9.756849
0.410000	-39.264000                          0.410000	-9.616558
0.411000	-39.305340                          0.411000	-9.480506
0.412000	-39.379580                          0.412000	-9.348373
0.413000	-39.452210                          0.413000	-9.220440
0.414000	-39.557180                          0.414000	-9.096539
0.415000	-39.626320                          0.415000	-8.976801
0.416000	-39.727470                          0.416000	-8.861208
0.417000	-39.860250                          0.417000	-8.749744
0.418000	-39.957160                          0.418000	-8.642542
0.419000	-40.085370                          0.419000	-8.539436
0.420000	-40.211160                          0.420000	-8.440559
0.421000	-40.367700                          0.421000	-8.345897
0.422000	-40.488420                          0.422000	-8.255436
0.423000	-40.639560                          0.423000	-8.169309
0.424000	-40.820720                          0.424000	-8.087354
0.425000	-40.966060                          0.425000	-8.009855
0.426000	-41.141100                          0.426000	-7.936501
0.427000	-41.312960                          0.427000	-7.867577
0.428000	-41.481610                          0.428000	-7.802923
0.429000	-41.647010                          0.429000	-7.742673
0.430000	-41.841240                          0.430000	-7.686816
0.431000	-42.031910                          0.431000	-7.635340
0.432000	-42.218990                          0.432000	-7.588235
0.433000	-42.402460                          0.433000	-7.545635
0.434000	-42.582270                          0.434000	-7.507384
0.435000	-42.789900                          0.435000	-7.473617
0.436000	-42.993590                          0.436000	-7.444471
0.437000	-43.193310                          0.437000	-7.419640
0.438000	-43.389040                          0.438000	-7.399262
0.439000	-43.580770                          0.439000	-7.383473
0.440000	-43.768490                          0.440000	-7.372263
0.441000	-43.982890                          0.441000	-7.365474
0.442000	-44.193000                          0.442000	-7.363389
0.443000	-44.368350                          0.443000	-7.365704
0.444000	-44.569980                          0.444000	-7.372556
0.445000	-44.767300                          0.445000	-7.384080
0.446000	-44.960310                          0.446000	-7.400119
0.447000	-45.178940                          0.447000	-7.420661
0.448000	-45.363220                          0.448000	-7.445843
0.449000	-45.543220                          0.449000	-7.475506
0.450000	-45.718940                          0.450000	-7.509639
0.451000	-45.919790                          0.451000	-7.548522
0.452000	-46.086880                          0.452000	-7.591704
0.453000	-46.278870                          0.453000	-7.639466
0.454000	-46.437430                          0.454000	-7.691794
0.455000	-46.620660                          0.455000	-7.748529
0.456000	-46.770790                          0.456000	-7.809657
0.457000	-46.945380                          0.457000	-7.875312
0.458000	-47.087220                          0.458000	-7.945185
0.459000	-47.253320                          0.459000	-8.019409
0.460000	-47.387030                          0.460000	-8.097968
0.461000	-47.516800                          0.461000	-8.180847
0.462000	-47.670550                          0.462000	-8.267737
0.463000	-47.792460                          0.463000	-8.358913
0.464000	-47.910590                          0.464000	-8.454066
0.465000	-48.024990                          0.465000	-8.553180
0.466000	-48.135720                          0.466000	-8.656381
0.467000	-48.242830                          0.467000	-8.763215
0.468000	-48.346380                          0.468000	-8.873952
0.469000	-48.419560                          0.469000	-8.988283
0.470000	-48.516330                          0.470000	-9.106188
0.471000	-48.583130                          0.471000	-9.227501
0.472000	-48.646910                          0.472000	-9.352200
0.473000	-48.734070                          0.473000	-9.480264
0.474000	-48.765680                          0.474000	-9.611238
0.475000	-48.820810                          0.475000	-9.745243
0.476000	-48.873190                          0.476000	-9.882113
0.477000	-48.897120                          0.477000	-10.021680
0.478000	-48.918730                          0.478000	-10.163780
0.479000	-48.938080                          0.479000	-10.308380
0.480000	-48.955240                          0.480000	-10.455040
0.481000	-48.970290                          0.481000	-10.603870
0.482000	-48.958200                          0.482000	-10.754560
0.483000	-48.944420                          0.483000	-10.906950
0.484000	-48.929000                          0.484000	-11.061010
0.485000	-48.912030                          0.485000	-11.216280
0.486000	-48.869010                          0.486000	-11.372620
0.487000	-48.824830                          0.487000	-11.529980
0.488000	-48.779570                          0.488000	-11.688070
0.489000	-48.733290                          0.489000	-11.846580
0.490000	-48.662020                          0.490000	-12.005500
0.491000	-48.590130                          0.491000	-12.164500
0.492000	-48.517660                          0.492000	-12.323310
0.493000	-48.444690                          0.493000	-12.481610
0.494000	-48.347760                          0.494000	-12.639530
0.495000	-48.250700                          0.495000	-12.796490
0.496000	-48.153560                          0.496000	-12.952330
0.497000	-48.033260                          0.497000	-13.106910
0.498000	-47.913250                          0.498000	-13.259940
0.499000	-47.793570                          0.499000	-13.411250
0.500000	-47.651500                          0.500000	-13.560440
0.501000	-47.510110                          0.501000	-13.707350
0.502000	-47.369440                          0.502000	-13.851700
0.503000	-47.229520                          0.503000	-13.989040
0.504000	-47.068120                          0.504000	-14.133430
0.505000	-46.907800                          0.505000	-14.263030
0.506000	-46.726540                          0.506000	-14.405630
0.507000	-46.568600                          0.507000	-14.533470
0.508000	-46.368200                          0.508000	-14.646630
0.509000	-46.191180                          0.509000	-14.772770
0.510000	-45.994040                          0.510000	-14.884260
0.511000	-45.798610                          0.511000	-14.994930
0.512000	-45.604940                          0.512000	-15.104790
0.513000	-45.391760                          0.513000	-15.200150
0.514000	-45.180600                          0.514000	-15.294740
0.515000	-44.950410                          0.515000	-15.388590
0.516000	-44.722470                          0.516000	-15.468080
0.517000	-44.496790                          0.517000	-15.546890
0.518000	-44.252650                          0.518000	-15.625040
0.519000	-44.031620                          0.519000	-15.688990
0.520000	-43.771840                          0.520000	-15.752340
0.521000	-43.535180                          0.521000	-15.801640
0.522000	-43.280690                          0.522000	-15.850430
0.523000	-43.028910                          0.523000	-15.885300
0.524000	-42.759690                          0.524000	-15.919750
0.525000	-42.493370                          0.525000	-15.940430
0.526000	-42.229920                          0.526000	-15.960780
0.527000	-41.949510                          0.527000	-15.980820
0.528000	-41.672150                          0.528000	-15.973990
0.529000	-41.397820                          0.529000	-15.967010
0.530000	-41.106970                          0.530000	-15.959890
0.531000	-40.819300                          0.531000	-15.939450
0.532000	-40.534810                          0.532000	-15.905800
0.533000	-40.234180                          0.533000	-15.872180
0.534000	-39.936860                          0.534000	-15.825510
0.535000	-39.642830                          0.535000	-15.778980
0.536000	-39.352060                          0.536000	-15.719540
0.537000	-39.045580                          0.537000	-15.647310
0.538000	-38.723620                          0.538000	-15.575390
0.539000	-38.423950                          0.539000	-15.490810
0.540000	-38.108910                          0.540000	-15.393700
0.541000	-37.797320                          0.541000	-15.297060
0.542000	-37.470610                          0.542000	-15.188020
0.543000	-37.147440                          0.543000	-15.066680
0.544000	-36.827780                          0.544000	-14.945980
0.545000	-36.511580                          0.545000	-14.813110
0.546000	-36.180590                          0.546000	-14.668160
0.547000	-35.853140                          0.547000	-14.524000
0.548000	-35.529190                          0.548000	-14.367890
0.549000	-35.208700                          0.549000	-14.212640
0.550000	-34.873690                          0.550000	-14.032850
0.551000	-34.542200                          0.551000	-13.854040
0.552000	-34.196370                          0.552000	-13.676200
0.553000	-33.871850                          0.553000	-13.486710
0.554000	-33.533050                          0.554000	-13.285640
0.555000	-33.197720                          0.555000	-13.073050
0.556000	-32.865810                          0.556000	-12.861590
0.557000	-32.519800                          0.557000	-12.638690
0.558000	-32.177250                          0.558000	-12.418810
0.559000	-31.838110                          0.559000	-12.187440
0.560000	-31.502330                          0.560000	-11.950120
0.561000	-31.169850                          0.561000	-11.707110
0.562000	-30.823460                          0.562000	-11.458570
0.563000	-30.480380                          0.563000	-11.204750
0.564000	-30.140580                          0.564000	-10.945790
0.565000	-29.804000                          0.565000	-10.681930
0.566000	-29.470580                          0.566000	-10.413560
0.567000	-29.123380                          0.567000	-10.140670
0.568000	-28.796200                          0.568000	-9.863508
0.569000	-28.455230                          0.569000	-9.582551
0.570000	-28.117330                          0.570000	-9.297791
0.571000	-27.782430                          0.571000	-9.009702
0.572000	-27.433840                          0.572000	-8.718267
0.573000	-27.104860                          0.573000	-8.423954
0.574000	-26.778720                          0.574000	-8.126982
0.575000	-26.438870                          0.575000	-7.827693
0.576000	-26.118310                          0.576000	-7.526176
0.577000	-25.784040                          0.577000	-7.222765
0.578000	-25.452490                          0.578000	-6.917913
0.579000	-25.123620                          0.579000	-6.611582
0.580000	-24.797370                          0.580000	-6.304341
0.581000	-24.489930                          0.581000	-5.996271
0.582000	-24.168730                          0.582000	-5.687815
0.583000	-23.849980                          0.583000	-5.379171
0.584000	-23.533660                          0.584000	-5.070659
0.585000	-23.219690                          0.585000	-4.762595
0.586000	-22.892000                          0.586000	-4.455175
0.587000	-22.582650                          0.587000	-4.148835
0.588000	-22.275510                          0.588000	-3.843650
0.589000	-21.970530                          0.589000	-3.540176
0.590000	-21.667670                          0.590000	-3.238607
0.591000	-21.366880                          0.591000	-2.939139
0.592000	-21.083930                          0.592000	-2.642207
0.593000	-20.787100                          0.593000	-2.348008
0.594000	-20.492190                          0.594000	-2.056980
0.595000	-20.199170                          0.595000	-1.769201
0.596000	-19.923690                          0.596000	-1.485112
0.597000	-19.634260                          0.597000	-1.205022
0.598000	-19.346590                          0.598000	-0.929147
0.599000	-19.076240                          0.599000	-0.657813
0.600000	-18.807490                          0.600000	-0.391311
0.601000	-18.540320                          0.601000	-0.129913
0.602000	-18.274670                          0.602000	0.126086
0.603000	-18.010510                          0.603000	0.376410
0.604000	-17.747810                          0.604000	0.620769
0.605000	-17.486520                          0.605000	0.858904
0.606000	-17.242030                          0.606000	1.090533
0.607000	-16.983440                          0.607000	1.315379
0.608000	-16.741530                          0.608000	1.533163
0.609000	-16.500840                          0.609000	1.743725
0.610000	-16.261350                          0.610000	1.946706
0.611000	-16.023020                          0.611000	2.141865
0.612000	-15.801100                          0.612000	2.328959
0.613000	-15.564980                          0.613000	2.507862
0.614000	-15.345170                          0.614000	2.678200
0.615000	-15.127870                          0.615000	2.839720
0.616000	-14.912610                          0.616000	2.992408
0.617000	-14.701480                          0.617000	3.135758
0.618000	-14.494120                          0.618000	3.269872
0.619000	-14.290820                          0.619000	3.394239
0.620000	-14.091380                          0.620000	3.508955
0.621000	-13.896070                          0.621000	3.613746
0.622000	-13.704710                          0.622000	3.708337
0.623000	-13.517410                          0.623000	3.792570
0.624000	-13.334280                          0.624000	3.866411
0.625000	-13.155010                          0.625000	3.929698
0.626000	-12.980000                          0.626000	3.982270
0.627000	-12.808930                          0.627000	4.023961
0.628000	-12.642060                          0.628000	4.054730
0.629000	-12.479220                          0.629000	4.074284
0.630000	-12.320540                          0.630000	4.082829
0.631000	-12.165820                          0.631000	4.080069
0.632000	-12.015350                          0.632000	4.066084
0.633000	-11.868960                          0.633000	4.040580
0.634000	-11.726760                          0.634000	4.003759
0.635000	-11.588570                          0.635000	3.955451
0.636000	-11.454540                          0.636000	3.895737
0.637000	-11.324630                          0.637000	3.824572
0.638000	-11.198820                          0.638000	3.741914
0.639000	-11.077100                          0.639000	3.647847
0.640000	-10.959570                          0.640000	3.542330
0.641000	-10.846090                          0.641000	3.425452
0.642000	-10.736630                          0.642000	3.297176
0.643000	-10.631460                          0.643000	3.157846
0.644000	-10.530270                          0.644000	3.007181
0.645000	-10.433190                          0.645000	2.845529
0.646000	-10.340060                          0.646000	2.672992
0.647000	-10.251150                          0.647000	2.489674
0.648000	-10.166290                          0.648000	2.295558
0.649000	-10.085480                          0.649000	2.091007
0.650000	-10.008550                          0.650000	1.876011
0.651000	-9.935917                           0.651000	1.650943
0.652000	-9.867133                           0.652000	1.415798
0.653000	-9.802329                           0.653000	1.170806
0.654000	-9.741636                           0.654000	0.916276
0.655000	-9.684893                           0.655000	0.652382
0.656000	-9.632234                           0.656000	0.379354
0.657000	-9.583496                           0.657000	0.097457
0.658000	-9.538668                           0.658000	-0.193065
0.659000	-9.497736                           0.659000	-0.491951
0.660000	-9.460832                           0.660000	-0.798910
0.661000	-9.427944                           0.661000	-1.113653
0.662000	-9.398768                           0.662000	-1.435938
0.663000	-9.373582                           0.663000	-1.765329
0.664000	-9.352374                           0.664000	-2.101589
0.665000	-9.334840                           0.665000	-2.444540
0.666000	-9.321260                           0.666000	-2.793621
0.667000	-9.311621                           0.667000	-3.148648
0.668000	-9.305620                           0.668000	-3.509178
0.669000	-9.303536                           0.669000	-3.874895
0.670000	-9.305356                           0.670000	-4.245480
0.671000	-9.310779                           0.671000	-4.620610
0.672000	-9.320082                           0.672000	-4.999833
0.673000	-9.332965                           0.673000	-5.382823
0.674000	-9.349704                           0.674000	-5.769252
0.675000	-9.370142                           0.675000	-6.158665
0.676000	-9.394267                           0.676000	-6.550730
0.677000	-9.422067                           0.677000	-6.945117
0.678000	-9.453530                           0.678000	-7.341496
0.679000	-9.488498                           0.679000	-7.739278
0.680000	-9.527248                           0.680000	-8.138262
0.681000	-9.569478                           0.681000	-8.538116
0.682000	-9.615320                           0.682000	-8.938383
0.683000	-9.664616                           0.683000	-9.338735
0.684000	-9.717496                           0.684000	-9.738718
0.685000	-9.773805                           0.685000	-10.138000
0.686000	-9.833527                           0.686000	-10.536400
0.687000	-9.896650                           0.687000	-10.933330
0.688000	-9.963301                           0.688000	-11.328600
0.689000	-10.033180                          0.689000	-11.721770
0.690000	-10.106420                          0.690000	-12.112520
0.691000	-10.182850                          0.691000	-12.500550
0.692000	-10.262610                          0.692000	-12.890590
0.693000	-10.345680                          0.693000	-13.261950
0.694000	-10.431760                          0.694000	-13.644010
0.695000	-10.520980                          0.695000	-14.024140
0.696000	-10.613320                          0.696000	-14.389780
0.697000	-10.708760                          0.697000	-14.753440
0.698000	-10.807000                          0.698000	-15.115060
0.699000	-10.908310                          0.699000	-15.474610
0.700000	-11.012520                          0.700000	-15.819620
0.701000	-11.119490                          0.701000	-16.162530
0.702000	-11.229190                          0.702000	-16.503300
0.703000	-11.341600                          0.703000	-16.829550
0.704000	-11.456700                          0.704000	-17.153660
0.705000	-11.574340                          0.705000	-17.475610
0.706000	-11.694490                          0.706000	-17.795360
0.707000	-11.817140                          0.707000	-18.100650
0.708000	-11.941980                          0.708000	-18.391550
0.709000	-12.069270                          0.709000	-18.692510
0.710000	-12.198720                          0.710000	-18.966930
0.711000	-12.330160                          0.711000	-19.251410
0.712000	-12.463850                          0.712000	-19.521620
0.713000	-12.599360                          0.713000	-19.777640
0.714000	-12.736650                          0.714000	-20.031620
0.715000	-12.875860                          0.715000	-20.283560
0.716000	-13.016540                          0.716000	-20.521460
0.717000	-13.158940                          0.717000	-20.745430
0.718000	-13.302640                          0.718000	-20.967500
0.719000	-13.447880                          0.719000	-21.187690
0.720000	-13.594230                          0.720000	-21.382240
0.721000	-13.741680                          0.721000	-21.586910
0.722000	-13.889910                          0.722000	-21.777980
0.723000	-14.036710                          0.723000	-21.955560
0.724000	-14.182760                          0.724000	-22.119770
0.725000	-14.341800                          0.725000	-22.294160
0.726000	-14.486280                          0.726000	-22.443600
0.727000	-14.643690                          0.727000	-22.591610
0.728000	-14.800250                          0.728000	-22.726600
0.729000	-14.942260                          0.729000	-22.860260
0.730000	-15.097110                          0.730000	-22.981080
0.731000	-15.251070                          0.731000	-23.100700
0.732000	-15.404140                          0.732000	-23.207650
0.733000	-15.556300                          0.733000	-23.302050
0.734000	-15.707540                          0.734000	-23.395470
0.735000	-15.844290                          0.735000	-23.476520
0.736000	-15.993680                          0.736000	-23.545330
0.737000	-16.142120                          0.737000	-23.613360
0.738000	-16.289590                          0.738000	-23.680630
0.739000	-16.436100                          0.739000	-23.724650
0.740000	-16.581630                          0.740000	-23.768090
0.741000	-16.712760                          0.741000	-23.810980
0.742000	-16.856330                          0.742000	-23.842170
0.743000	-16.998910                          0.743000	-23.861800
0.744000	-17.127140                          0.744000	-23.881080
0.745000	-17.254410                          0.745000	-23.888960
0.746000	-17.380720                          0.746000	-23.885570
0.747000	-17.519330                          0.747000	-23.882030
0.748000	-17.630440                          0.748000	-23.867380
0.749000	-17.753850                          0.749000	-23.852680
0.750000	-17.876290                          0.750000	-23.827050
0.751000	-17.984600                          0.751000	-23.801460
0.752000	-18.092000                          0.752000	-23.765100
0.753000	-18.198490                          0.753000	-23.718080
0.754000	-18.304070                          0.754000	-23.671280
0.755000	-18.395700                          0.755000	-23.613980
0.756000	-18.499510                          0.756000	-23.556990
0.757000	-18.576450                          0.757000	-23.489650
0.758000	-18.665580                          0.758000	-23.412050
0.759000	-18.740960                          0.759000	-23.334930
0.760000	-18.815590                          0.760000	-23.258290
0.761000	-18.889480                          0.761000	-23.161020
0.762000	-18.949790                          0.762000	-23.074920
0.763000	-19.009440                          0.763000	-22.968370
0.764000	-19.068450                          0.764000	-22.862530
0.765000	-19.114070                          0.765000	-22.757390
0.766000	-19.159120                          0.766000	-22.642550
0.767000	-19.190940                          0.767000	-22.528490
0.768000	-19.222290                          0.768000	-22.394470
0.769000	-19.253190                          0.769000	-22.271700
0.770000	-19.271050                          0.770000	-22.139470
0.771000	-19.275970                          0.771000	-21.997860
0.772000	-19.280610                          0.772000	-21.857220
0.773000	-19.285000                          0.773000	-21.707320
0.774000	-19.276650                          0.774000	-21.548240
0.775000	-19.268150                          0.775000	-21.390240
0.776000	-19.247080                          0.776000	-21.233310
0.777000	-19.225950                          0.777000	-21.067330
0.778000	-19.192400                          0.778000	-20.892390
0.779000	-19.158900                          0.779000	-20.718620
0.780000	-19.113140                          0.780000	-20.535980
0.781000	-19.067510                          0.781000	-20.354560
0.782000	-19.009790                          0.782000	-20.164360
0.783000	-18.940080                          0.783000	-19.975430
0.784000	-18.870680                          0.784000	-19.777800
0.785000	-18.801600                          0.785000	-19.581470
0.786000	-18.708600                          0.786000	-19.376540
0.787000	-18.628180                          0.787000	-19.163060
0.788000	-18.524040                          0.788000	-18.950960
0.789000	-18.432510                          0.789000	-18.730380
0.790000	-18.317460                          0.790000	-18.511210
0.791000	-18.203050                          0.791000	-18.293430
0.792000	-18.089310                          0.792000	-18.057490
0.793000	-17.964290                          0.793000	-17.832750
0.794000	-17.828100                          0.794000	-17.589970
0.795000	-17.692710                          0.795000	-17.358360
0.796000	-17.546260                          0.796000	-17.108800
0.797000	-17.400690                          0.797000	-16.860720
0.798000	-17.244170                          0.798000	-16.614120
0.799000	-17.088590                          0.799000	-16.359330
0.800000	-16.922190                          0.800000	-16.106020
0.801000	-16.745030                          0.801000	-15.844580
0.802000	-16.568920                          0.802000	-15.575050
0.803000	-16.393840                          0.803000	-15.316550
0.804000	-16.208130                          0.804000	-15.040420
0.805000	-16.011870                          0.805000	-14.765770
0.806000	-15.816740                          0.806000	-14.492580
0.807000	-15.622710                          0.807000	-14.220820
0.808000	-15.418240                          0.808000	-13.931540
0.809000	-15.203360                          0.809000	-13.653160
0.810000	-15.001190                          0.810000	-13.366730
0.811000	-14.777150                          0.811000	-13.072280
0.812000	-14.554300                          0.812000	-12.788620
0.813000	-14.332650                          0.813000	-12.487520
0.814000	-14.100730                          0.814000	-12.197160
0.815000	-13.870020                          0.815000	-11.898730
0.816000	-13.640490                          0.816000	-11.601600
0.817000	-13.400740                          0.817000	-11.296400
0.818000	-13.150830                          0.818000	-11.001780
0.819000	-12.913460                          0.819000	-10.689730
0.820000	-12.665920                          0.820000	-10.388190
0.821000	-12.408250                          0.821000	-10.078510
0.822000	-12.151750                          0.822000	-9.779244
0.823000	-11.896400                          0.823000	-9.462516
0.824000	-11.630940                          0.824000	-9.157698
0.825000	-11.377850                          0.825000	-8.848163
0.826000	-11.108460                          0.826000	-8.538232
0.827000	-10.840630                          0.827000	-8.227962
0.828000	-10.570520                          0.828000	-7.917686
0.829000	-10.298120                          0.829000	-7.607366
0.830000	-10.023430                          0.830000	-7.297240
0.831000	-9.746637                           0.831000	-6.987454
0.832000	-9.467740                           0.832000	-6.678244
0.833000	-9.186829                           0.833000	-6.369753
0.834000	-8.903997                           0.834000	-6.062032
0.835000	-8.619227                           0.835000	-5.755408
0.836000	-8.332610                           0.836000	-5.450023
0.837000	-8.044125                           0.837000	-5.145928
0.838000	-7.753863                           0.838000	-4.843356
0.839000	-7.461801                           0.839000	-4.542451
0.840000	-7.168140                           0.840000	-4.243445
0.841000	-6.872745                           0.841000	-3.946481
0.842000	-6.575594                           0.842000	-3.651704
0.843000	-6.276883                           0.843000	-3.359258
0.844000	-5.976478                           0.844000	-3.069378
0.845000	-5.674464                           0.845000	-2.782119
0.846000	-5.370926                           0.846000	-2.497627
0.847000	-5.065619                           0.847000	-2.216233
0.848000	-4.758736                           0.848000	-1.937813
0.849000	-4.450253                           0.849000	-1.662789
0.850000	-4.140032                           0.850000	-1.391040
0.851000	-3.828265                           0.851000	-1.122902
0.852000	-3.514707                           0.852000	-0.858365
0.853000	-3.199550                           0.853000	-0.597621
0.854000	-2.882546                           0.854000	-0.340775
0.855000	-2.563885                           0.855000	-0.087915
0.856000	-2.243322                           0.856000	0.160843
0.857000	-1.921046                           0.857000	0.405417
0.858000	-1.596700                           0.858000	0.645728
0.859000	-1.270582                           0.859000	0.881699
0.860000	-0.942400                           0.860000	1.113290
0.861000	-0.612201                           0.861000	1.340368
0.862000	-0.279899                           0.862000	1.562950
0.863000	0.054553                            0.863000	1.781047
0.864000	0.391227                            0.864000	1.994664
0.865000	0.730201                            0.865000	2.203624
0.866000	1.071526                            0.866000	2.408113
0.867000	1.415323                            0.867000	2.608042
0.868000	1.761625                            0.868000	2.803504
0.869000	2.110456                            0.869000	2.994588
0.870000	2.461961                            0.870000	3.181293
0.871000	2.816285                            0.871000	3.363707
0.872000	3.173465                            0.872000	3.541917
0.873000	3.533540                            0.873000	3.716010
0.874000	3.896766                            0.874000	3.886255
0.875000	4.263075                            0.875000	4.052737
0.876000	4.632508                            0.876000	4.215540
0.877000	5.005434                            0.877000	4.374839
0.878000	5.381789                            0.878000	4.530995
0.879000	5.761618                            0.879000	4.684182
0.880000	6.145185                            0.880000	4.834482
0.881000	6.532429                            0.881000	4.982257
0.882000	6.923727                            0.882000	5.127865
0.883000	7.318913                            0.883000	5.271481
0.884000	7.718258                            0.884000	5.413374
0.885000	8.121817                            0.885000	5.553997
0.886000	8.529866                            0.886000	5.693620
0.887000	8.942245                            0.887000	5.832696
0.888000	9.359345                            0.888000	5.971404
0.889000	9.781228                            0.889000	6.110293
0.890000	10.207960                           0.890000	6.249728
0.891000	10.639720                           0.891000	6.390168
0.892000	11.072520                           0.892000	6.531978
0.893000	11.521580                           0.893000	6.675713
0.894000	11.971950                           0.894000	6.821743
0.895000	12.423690                           0.895000	6.970530
0.896000	12.876880                           0.896000	7.122539
0.897000	13.342610                           0.897000	7.278422
0.898000	13.809960                           0.898000	7.438460
0.899000	14.290060                           0.899000	7.603403
0.900000	14.771970                           0.900000	7.773534
0.901000	15.266850                           0.901000	7.949512
0.902000	15.763730                           0.902000	8.131906
0.903000	16.262710                           0.903000	8.321097
0.904000	16.775010                           0.904000	8.517751
0.905000	17.289640                           0.905000	8.722256
0.906000	17.817860                           0.906000	8.935280
0.907000	18.348640                           0.907000	9.157311
0.908000	18.882110                           0.908000	9.384536
0.909000	19.429590                           0.909000	9.630907
0.910000	19.980030                           0.910000	9.886828
0.911000	20.544800                           0.911000	10.142970
0.912000	21.112820                           0.912000	10.418080
0.913000	21.695520                           0.913000	10.712200
0.914000	22.281810                           0.914000	11.006650
0.915000	22.883150                           0.915000	11.320210
0.916000	23.488420                           0.916000	11.643560
0.917000	24.097770                           0.917000	11.986140
0.918000	24.722790                           0.918000	12.338630
0.919000	25.352280                           0.919000	12.710500
0.920000	25.997890                           0.920000	13.092440
0.921000	26.648410                           0.921000	13.493930
0.922000	27.304010                           0.922000	13.905670
0.923000	27.976470                           0.923000	14.346570
0.924000	28.654490                           0.924000	14.788540
0.925000	29.349910                           0.925000	15.259930
0.926000	30.051420                           0.926000	15.742060
0.927000	30.759250                           0.927000	16.244490
0.928000	31.485360                           0.928000	16.767410
0.929000	32.218370                           0.929000	17.301550
0.930000	32.958530                           0.930000	17.856540
0.931000	33.706130                           0.931000	18.432590
0.932000	34.473340                           0.932000	19.029950
0.933000	35.260560                           0.933000	19.639370
0.934000	36.044330                           0.934000	20.270580
0.935000	36.848830                           0.935000	20.923880
0.936000	37.662500                           0.936000	21.599560
0.937000	38.485680                           0.937000	22.288420
0.938000	39.318740                           0.938000	23.000310
0.939000	40.174230                           0.939000	23.735610
0.940000	41.028220                           0.940000	24.485120
0.941000	41.905550                           0.941000	25.258820
0.942000	42.794440                           0.942000	26.047520
0.943000	43.695330                           0.943000	26.861270
0.944000	44.608670                           0.944000	27.690910
0.945000	45.534920                           0.945000	28.546580
0.946000	46.474580                           0.946000	29.419120
0.947000	47.428130                           0.947000	30.309050
0.948000	48.396100                           0.948000	31.226640
0.949000	49.366250                           0.949000	32.162750
0.950000	50.364610                           0.950000	33.117990
0.951000	51.366140                           0.951000	34.092960
0.952000	52.397190                           0.952000	35.088300
0.953000	53.432460                           0.953000	36.104700
0.954000	54.472350                           0.954000	37.132920
0.955000	55.543740                           0.955000	38.193540
0.956000	56.620910                           0.956000	39.267410
0.957000	57.704320                           0.957000	40.365260
0.958000	58.821380                           0.958000	41.477840
0.959000	59.932380                           0.959000	42.616010
0.960000	61.078530                           0.960000	43.770500
0.961000	62.219600                           0.961000	44.942100
0.962000	63.383550                           0.962000	46.131630
0.963000	64.571180                           0.963000	47.339950
0.964000	65.769300                           0.964000	48.578300
0.965000	66.978470                           0.965000	49.826900
0.966000	68.199250                           0.966000	51.097010
0.967000	69.446630                           0.967000	52.379050
0.968000	70.692530                           0.968000	53.684430
0.969000	71.966460                           0.969000	55.014200
0.970000	73.254670                           0.970000	56.347930
0.971000	74.557800                           0.971000	57.718710
0.972000	75.876510                           0.972000	59.095250
0.973000	77.196310                           0.973000	60.489210
0.974000	78.548040                           0.974000	61.901530
0.975000	79.917390                           0.975000	63.333190
0.976000	81.289480                           0.976000	64.785160
0.977000	82.680300                           0.977000	66.247200
0.978000	84.090570                           0.978000	67.731420
0.979000	85.521030                           0.979000	69.227430
0.980000	86.956210                           0.980000	70.747560
0.981000	88.412720                           0.981000	72.281240
0.982000	89.874770                           0.982000	73.829270
0.983000	91.359320                           0.983000	75.404330
0.984000	92.867120                           0.984000	76.983600
0.985000	94.381830                           0.985000	78.579650
0.986000	95.903640                           0.986000	80.193300
0.987000	97.450230                           0.987000	81.825370
0.988000	99.004640                           0.988000	83.464210
0.989000	100.584900                          0.989000	85.122830
0.990000	102.173700                          0.990000	86.802060
0.991000	103.771000                          0.991000	88.489820
0.992000	105.395600                          0.992000	90.199510
0.993000	107.029400                          0.993000	91.918740
0.994000	108.672200                          0.994000	93.647840
0.995000	110.343400                          0.995000	95.400580
0.996000	112.024200                          0.996000	97.164070
0.997000	113.714400                          0.997000	98.938530
0.998000	115.413800                          0.998000	100.738200
0.999000	117.122300                          0.999000	102.535300
1.000000	118.860200                          1.000000	104.358200


==> data/Fig-3c-1.txt <==
#!% FIG. 3. Panel c: Calculated electronic band structures represented along the NW direction of
#!% pure ScN NW systems, as described in the text: (1×)1×1+s.

#!% k-point_ref  E(eV) EFermi = -2.5576 eV

    0.0000  -52.3151
    0.0083  -52.3151
    0.0167  -52.3151
    0.0250  -52.3151
    0.0333  -52.3151
    0.0417  -52.3151
    0.0500  -52.3151
    0.0583  -52.3151
    0.0667  -52.3150
    0.0750  -52.3150
    0.0833  -52.3150
    0.0917  -52.3150
    0.1000  -52.3150
    0.1083  -52.3150
    0.1167  -52.3149
    0.1250  -52.3149
    0.1333  -52.3149
    0.1417  -52.3149
    0.1500  -52.3148
    0.1583  -52.3148
    0.1667  -52.3148
    0.1750  -52.3147
    0.1833  -52.3147
    0.1917  -52.3147
    0.2000  -52.3147
    0.2083  -52.3146
    0.2167  -52.3146
    0.2250  -52.3146
    0.2333  -52.3145
    0.2417  -52.3145
    0.2500  -52.3145
    0.2583  -52.3144
    0.2667  -52.3144
    0.2750  -52.3144
    0.2833  -52.3143
    0.2917  -52.3143
    0.3000  -52.3143
    0.3083  -52.3142
    0.3167  -52.3142
    0.3250  -52.3142
    0.3333  -52.3141
    0.3417  -52.3141
    0.3500  -52.3141
    0.3583  -52.3141
    0.3667  -52.3140
    0.3750  -52.3140
    0.3833  -52.3140
    0.3917  -52.3140
    0.4000  -52.3139
    0.4083  -52.3139
    0.4167  -52.3139
    0.4250  -52.3139
    0.4333  -52.3139
    0.4417  -52.3139
    0.4500  -52.3138
    0.4583  -52.3138
    0.4667  -52.3138
    0.4750  -52.3138
    0.4833  -52.3138
    0.4917  -52.3138
    0.5000  -52.3138
 
    0.0000  -52.3143
    0.0083  -52.3143
    0.0167  -52.3143
    0.0250  -52.3142
    0.0333  -52.3142
    0.0417  -52.3142
    0.0500  -52.3142
    0.0583  -52.3142
    0.0667  -52.3142
    0.0750  -52.3142
    0.0833  -52.3142
    0.0917  -52.3142
    0.1000  -52.3142
    0.1083  -52.3142
    0.1167  -52.3142
    0.1250  -52.3141
    0.1333  -52.3141
    0.1417  -52.3141
    0.1500  -52.3141
    0.1583  -52.3141
    0.1667  -52.3141
    0.1750  -52.3140
    0.1833  -52.3140
    0.1917  -52.3140
    0.2000  -52.3140
    0.2083  -52.3140
    0.2167  -52.3139
    0.2250  -52.3139
    0.2333  -52.3139
    0.2417  -52.3139
    0.2500  -52.3139
    0.2583  -52.3138
    0.2667  -52.3138
    0.2750  -52.3138
    0.2833  -52.3138
    0.2917  -52.3138
    0.3000  -52.3137
    0.3083  -52.3137
    0.3167  -52.3137
    0.3250  -52.3137
    0.3333  -52.3137
    0.3417  -52.3137
    0.3500  -52.3136
    0.3583  -52.3136
    0.3667  -52.3136
    0.3750  -52.3136
    0.3833  -52.3136
    0.3917  -52.3136
    0.4000  -52.3136
    0.4083  -52.3135
    0.4167  -52.3135
    0.4250  -52.3135
    0.4333  -52.3135
    0.4417  -52.3135
    0.4500  -52.3135
    0.4583  -52.3135
    0.4667  -52.3135
    0.4750  -52.3135
    0.4833  -52.3135
    0.4917  -52.3135
    0.5000  -52.3135
 
    0.0000  -52.3142
    0.0083  -52.3142
    0.0167  -52.3142
    0.0250  -52.3142
    0.0333  -52.3142
    0.0417  -52.3142
    0.0500  -52.3142
    0.0583  -52.3142
    0.0667  -52.3142
    0.0750  -52.3142
    0.0833  -52.3142
    0.0917  -52.3142
    0.1000  -52.3142
    0.1083  -52.3142
    0.1167  -52.3141
    0.1250  -52.3141
    0.1333  -52.3141
    0.1417  -52.3141
    0.1500  -52.3141
    0.1583  -52.3141
    0.1667  -52.3141
    0.1750  -52.3140
    0.1833  -52.3140
    0.1917  -52.3140
    0.2000  -52.3140
    0.2083  -52.3140
    0.2167  -52.3139
    0.2250  -52.3139
    0.2333  -52.3139
    0.2417  -52.3139
    0.2500  -52.3139
    0.2583  -52.3138
    0.2667  -52.3138
    0.2750  -52.3138
    0.2833  -52.3138
    0.2917  -52.3138
    0.3000  -52.3137
    0.3083  -52.3137
    0.3167  -52.3137
    0.3250  -52.3137
    0.3333  -52.3137
    0.3417  -52.3137
    0.3500  -52.3136
    0.3583  -52.3136
    0.3667  -52.3136
    0.3750  -52.3136
    0.3833  -52.3136
    0.3917  -52.3136
    0.4000  -52.3135
    0.4083  -52.3135
    0.4167  -52.3135
    0.4250  -52.3135
    0.4333  -52.3135
    0.4417  -52.3135
    0.4500  -52.3135
    0.4583  -52.3135
    0.4667  -52.3135
    0.4750  -52.3135
    0.4833  -52.3135
    0.4917  -52.3135
    0.5000  -52.3135
 
    0.0000  -52.3136
    0.0083  -52.3136
    0.0167  -52.3136
    0.0250  -52.3136
    0.0333  -52.3136
    0.0417  -52.3136
    0.0500  -52.3136
    0.0583  -52.3136
    0.0667  -52.3136
    0.0750  -52.3136
    0.0833  -52.3136
    0.0917  -52.3136
    0.1000  -52.3136
    0.1083  -52.3136
    0.1167  -52.3136
    0.1250  -52.3136
    0.1333  -52.3136
    0.1417  -52.3136
    0.1500  -52.3135
    0.1583  -52.3135
    0.1667  -52.3135
    0.1750  -52.3135
    0.1833  -52.3135
    0.1917  -52.3135
    0.2000  -52.3135
    0.2083  -52.3135
    0.2167  -52.3135
    0.2250  -52.3135
    0.2333  -52.3135
    0.2417  -52.3135
    0.2500  -52.3135
    0.2583  -52.3134
    0.2667  -52.3134
    0.2750  -52.3134
    0.2833  -52.3134
    0.2917  -52.3134
    0.3000  -52.3134
    0.3083  -52.3134
    0.3167  -52.3134
    0.3250  -52.3134
    0.3333  -52.3134
    0.3417  -52.3134
    0.3500  -52.3134
    0.3583  -52.3134
    0.3667  -52.3134
    0.3750  -52.3133
    0.3833  -52.3133
    0.3917  -52.3133
    0.4000  -52.3133
    0.4083  -52.3133
    0.4167  -52.3133
    0.4250  -52.3133
    0.4333  -52.3133
    0.4417  -52.3133
    0.4500  -52.3133
    0.4583  -52.3133
    0.4667  -52.3133
    0.4750  -52.3133
    0.4833  -52.3133
    0.4917  -52.3133
    0.5000  -52.3133
 
    0.0000  -51.6441
    0.0083  -51.6441
    0.0167  -51.6441
    0.0250  -51.6441
    0.0333  -51.6441
    0.0417  -51.6441
    0.0500  -51.6441
    0.0583  -51.6441
    0.0667  -51.6441
    0.0750  -51.6441
    0.0833  -51.6440
    0.0917  -51.6440
    0.1000  -51.6440
    0.1083  -51.6440
    0.1167  -51.6439
    0.1250  -51.6439
    0.1333  -51.6439
    0.1417  -51.6439
    0.1500  -51.6438
    0.1583  -51.6438
    0.1667  -51.6438
    0.1750  -51.6437
    0.1833  -51.6437
    0.1917  -51.6437
    0.2000  -51.6436
    0.2083  -51.6436
    0.2167  -51.6435
    0.2250  -51.6435
    0.2333  -51.6435
    0.2417  -51.6434
    0.2500  -51.6434
    0.2583  -51.6433
    0.2667  -51.6433
    0.2750  -51.6433
    0.2833  -51.6432
    0.2917  -51.6432
    0.3000  -51.6431
    0.3083  -51.6431
    0.3167  -51.6431
    0.3250  -51.6430
    0.3333  -51.6430
    0.3417  -51.6430
    0.3500  -51.6429
    0.3583  -51.6429
    0.3667  -51.6429
    0.3750  -51.6428
    0.3833  -51.6428
    0.3917  -51.6428
    0.4000  -51.6428
    0.4083  -51.6427
    0.4167  -51.6427
    0.4250  -51.6427
    0.4333  -51.6427
    0.4417  -51.6427
    0.4500  -51.6426
    0.4583  -51.6426
    0.4667  -51.6426
    0.4750  -51.6426
    0.4833  -51.6426
    0.4917  -51.6426
    0.5000  -51.6426
 
    0.0000  -51.6285
    0.0083  -51.6285
    0.0167  -51.6285
    0.0250  -51.6285
    0.0333  -51.6285
    0.0417  -51.6285
    0.0500  -51.6285
    0.0583  -51.6285
    0.0667  -51.6285
    0.0750  -51.6285
    0.0833  -51.6285
    0.0917  -51.6285
    0.1000  -51.6285
    0.1083  -51.6285
    0.1167  -51.6285
    0.1250  -51.6285
    0.1333  -51.6285
    0.1417  -51.6285
    0.1500  -51.6285
    0.1583  -51.6285
    0.1667  -51.6285
    0.1750  -51.6285
    0.1833  -51.6286
    0.1917  -51.6286
    0.2000  -51.6286
    0.2083  -51.6286
    0.2167  -51.6286
    0.2250  -51.6286
    0.2333  -51.6286
    0.2417  -51.6286
    0.2500  -51.6286
    0.2583  -51.6286
    0.2667  -51.6286
    0.2750  -51.6286
    0.2833  -51.6286
    0.2917  -51.6286
    0.3000  -51.6286
    0.3083  -51.6286
    0.3167  -51.6286
    0.3250  -51.6286
    0.3333  -51.6286
    0.3417  -51.6286
    0.3500  -51.6286
    0.3583  -51.6286
    0.3667  -51.6286
    0.3750  -51.6287
    0.3833  -51.6287
    0.3917  -51.6287
    0.4000  -51.6287
    0.4083  -51.6287
    0.4167  -51.6287
    0.4250  -51.6287
    0.4333  -51.6287
    0.4417  -51.6287
    0.4500  -51.6287
    0.4583  -51.6287
    0.4667  -51.6287
    0.4750  -51.6287
    0.4833  -51.6287
    0.4917  -51.6287
    0.5000  -51.6287
 
    0.0000  -51.6285
    0.0083  -51.6285
    0.0167  -51.6285
    0.0250  -51.6285
    0.0333  -51.6285
    0.0417  -51.6285
    0.0500  -51.6285
    0.0583  -51.6285
    0.0667  -51.6285
    0.0750  -51.6285
    0.0833  -51.6285
    0.0917  -51.6285
    0.1000  -51.6285
    0.1083  -51.6285
    0.1167  -51.6285
    0.1250  -51.6285
    0.1333  -51.6285
    0.1417  -51.6285
    0.1500  -51.6285
    0.1583  -51.6285
    0.1667  -51.6285
    0.1750  -51.6285
    0.1833  -51.6286
    0.1917  -51.6286
    0.2000  -51.6286
    0.2083  -51.6286
    0.2167  -51.6286
    0.2250  -51.6286
    0.2333  -51.6286
    0.2417  -51.6286
    0.2500  -51.6286
    0.2583  -51.6286
    0.2667  -51.6286
    0.2750  -51.6286
    0.2833  -51.6286
    0.2917  -51.6286
    0.3000  -51.6286
    0.3083  -51.6286
    0.3167  -51.6286
    0.3250  -51.6286
    0.3333  -51.6286
    0.3417  -51.6286
    0.3500  -51.6286
    0.3583  -51.6286
    0.3667  -51.6286
    0.3750  -51.6287
    0.3833  -51.6287
    0.3917  -51.6287
    0.4000  -51.6287
    0.4083  -51.6287
    0.4167  -51.6287
    0.4250  -51.6287
    0.4333  -51.6287
    0.4417  -51.6287
    0.4500  -51.6287
    0.4583  -51.6287
    0.4667  -51.6287
    0.4750  -51.6287
    0.4833  -51.6287
    0.4917  -51.6287
    0.5000  -51.6287
 
    0.0000  -51.6155
    0.0083  -51.6155
    0.0167  -51.6155
    0.0250  -51.6155
    0.0333  -51.6155
    0.0417  -51.6155
    0.0500  -51.6155
    0.0583  -51.6155
    0.0667  -51.6155
    0.0750  -51.6154
    0.0833  -51.6154
    0.0917  -51.6154
    0.1000  -51.6154
    0.1083  -51.6154
    0.1167  -51.6154
    0.1250  -51.6154
    0.1333  -51.6154
    0.1417  -51.6154
    0.1500  -51.6154
    0.1583  -51.6154
    0.1667  -51.6154
    0.1750  -51.6154
    0.1833  -51.6154
    0.1917  -51.6154
    0.2000  -51.6153
    0.2083  -51.6153
    0.2167  -51.6153
    0.2250  -51.6153
    0.2333  -51.6153
    0.2417  -51.6153
    0.2500  -51.6153
    0.2583  -51.6153
    0.2667  -51.6153
    0.2750  -51.6153
    0.2833  -51.6153
    0.2917  -51.6152
    0.3000  -51.6152
    0.3083  -51.6152
    0.3167  -51.6152
    0.3250  -51.6152
    0.3333  -51.6152
    0.3417  -51.6152
    0.3500  -51.6152
    0.3583  -51.6152
    0.3667  -51.6152
    0.3750  -51.6152
    0.3833  -51.6152
    0.3917  -51.6152
    0.4000  -51.6152
    0.4083  -51.6151
    0.4167  -51.6151
    0.4250  -51.6151
    0.4333  -51.6151
    0.4417  -51.6151
    0.4500  -51.6151
    0.4583  -51.6151
    0.4667  -51.6151
    0.4750  -51.6151
    0.4833  -51.6151
    0.4917  -51.6151
    0.5000  -51.6151
 
    0.0000  -51.3233
    0.0083  -51.3233
    0.0167  -51.3233
    0.0250  -51.3233
    0.0333  -51.3233
    0.0417  -51.3233
    0.0500  -51.3233
    0.0583  -51.3234
    0.0667  -51.3234
    0.0750  -51.3234
    0.0833  -51.3234
    0.0917  -51.3235
    0.1000  -51.3235
    0.1083  -51.3235
    0.1167  -51.3236
    0.1250  -51.3236
    0.1333  -51.3236
    0.1417  -51.3237
    0.1500  -51.3237
    0.1583  -51.3238
    0.1667  -51.3238
    0.1750  -51.3238
    0.1833  -51.3239
    0.1917  -51.3239
    0.2000  -51.3240
    0.2083  -51.3241
    0.2167  -51.3241
    0.2250  -51.3242
    0.2333  -51.3242
    0.2417  -51.3243
    0.2500  -51.3243
    0.2583  -51.3244
    0.2667  -51.3244
    0.2750  -51.3245
    0.2833  -51.3245
    0.2917  -51.3246
    0.3000  -51.3246
    0.3083  -51.3247
    0.3167  -51.3247
    0.3250  -51.3248
    0.3333  -51.3248
    0.3417  -51.3249
    0.3500  -51.3249
    0.3583  -51.3250
    0.3667  -51.3250
    0.3750  -51.3251
    0.3833  -51.3251
    0.3917  -51.3251
    0.4000  -51.3252
    0.4083  -51.3252
    0.4167  -51.3252
    0.4250  -51.3252
    0.4333  -51.3253
    0.4417  -51.3253
    0.4500  -51.3253
    0.4583  -51.3253
    0.4667  -51.3253
    0.4750  -51.3253
    0.4833  -51.3254
    0.4917  -51.3254
    0.5000  -51.3254
 
    0.0000  -31.0890
    0.0083  -31.0890
    0.0167  -31.0890
    0.0250  -31.0891
    0.0333  -31.0891
    0.0417  -31.0891
    0.0500  -31.0892
    0.0583  -31.0893
    0.0667  -31.0893
    0.0750  -31.0894
    0.0833  -31.0895
    0.0917  -31.0896
    0.1000  -31.0897
    0.1083  -31.0898
    0.1167  -31.0899
    0.1250  -31.0901
    0.1333  -31.0902
    0.1417  -31.0904
    0.1500  -31.0905
    0.1583  -31.0907
    0.1667  -31.0909
    0.1750  -31.0911
    0.1833  -31.0913
    0.1917  -31.0915
    0.2000  -31.0917
    0.2083  -31.0919
    0.2167  -31.0921
    0.2250  -31.0924
    0.2333  -31.0926
    0.2417  -31.0928
    0.2500  -31.0931
    0.2583  -31.0933
    0.2667  -31.0936
    0.2750  -31.0938
    0.2833  -31.0941
    0.2917  -31.0943
    0.3000  -31.0946
    0.3083  -31.0949
    0.3167  -31.0951
    0.3250  -31.0954
    0.3333  -31.0956
    0.3417  -31.0958
    0.3500  -31.0961
    0.3583  -31.0963
    0.3667  -31.0965
    0.3750  -31.0967
    0.3833  -31.0969
    0.3917  -31.0971
    0.4000  -31.0973
    0.4083  -31.0975
    0.4167  -31.0976
    0.4250  -31.0978
    0.4333  -31.0979
    0.4417  -31.0980
    0.4500  -31.0981
    0.4583  -31.0982
    0.4667  -31.0983
    0.4750  -31.0983
    0.4833  -31.0984
    0.4917  -31.0984
    0.5000  -31.0984
 
    0.0000  -31.0890
    0.0083  -31.0890
    0.0167  -31.0890
    0.0250  -31.0891
    0.0333  -31.0891
    0.0417  -31.0891
    0.0500  -31.0892
    0.0583  -31.0892
    0.0667  -31.0893
    0.0750  -31.0894
    0.0833  -31.0895
    0.0917  -31.0896
    0.1000  -31.0897
    0.1083  -31.0898
    0.1167  -31.0899
    0.1250  -31.0901
    0.1333  -31.0902
    0.1417  -31.0904
    0.1500  -31.0905
    0.1583  -31.0907
    0.1667  -31.0909
    0.1750  -31.0911
    0.1833  -31.0913
    0.1917  -31.0915
    0.2000  -31.0917
    0.2083  -31.0919
    0.2167  -31.0921
    0.2250  -31.0924
    0.2333  -31.0926
    0.2417  -31.0928
    0.2500  -31.0931
    0.2583  -31.0933
    0.2667  -31.0936
    0.2750  -31.0938
    0.2833  -31.0941
    0.2917  -31.0943
    0.3000  -31.0946
    0.3083  -31.0948
    0.3167  -31.0951
    0.3250  -31.0954
    0.3333  -31.0956
    0.3417  -31.0958
    0.3500  -31.0961
    0.3583  -31.0963
    0.3667  -31.0965
    0.3750  -31.0967
    0.3833  -31.0969
    0.3917  -31.0971
    0.4000  -31.0973
    0.4083  -31.0975
    0.4167  -31.0976
    0.4250  -31.0978
    0.4333  -31.0979
    0.4417  -31.0980
    0.4500  -31.0981
    0.4583  -31.0982
    0.4667  -31.0983
    0.4750  -31.0983
    0.4833  -31.0984
    0.4917  -31.0984
    0.5000  -31.0984
 
    0.0000  -31.0802
    0.0083  -31.0802
    0.0167  -31.0802
    0.0250  -31.0803
    0.0333  -31.0804
    0.0417  -31.0805
    0.0500  -31.0806
    0.0583  -31.0808
    0.0667  -31.0810
    0.0750  -31.0812
    0.0833  -31.0814
    0.0917  -31.0816
    0.1000  -31.0819
    0.1083  -31.0822
    0.1167  -31.0825
    0.1250  -31.0828
    0.1333  -31.0831
    0.1417  -31.0835
    0.1500  -31.0838
    0.1583  -31.0842
    0.1667  -31.0846
    0.1750  -31.0850
    0.1833  -31.0854
    0.1917  -31.0858
    0.2000  -31.0863
    0.2083  -31.0867
    0.2167  -31.0871
    0.2250  -31.0876
    0.2333  -31.0880
    0.2417  -31.0885
    0.2500  -31.0889
    0.2583  -31.0894
    0.2667  -31.0898
    0.2750  -31.0902
    0.2833  -31.0907
    0.2917  -31.0911
    0.3000  -31.0915
    0.3083  -31.0919
    0.3167  -31.0923
    0.3250  -31.0927
    0.3333  -31.0931
    0.3417  -31.0935
    0.3500  -31.0938
    0.3583  -31.0942
    0.3667  -31.0945
    0.3750  -31.0948
    0.3833  -31.0951
    0.3917  -31.0954
    0.4000  -31.0957
    0.4083  -31.0959
    0.4167  -31.0961
    0.4250  -31.0963
    0.4333  -31.0965
    0.4417  -31.0967
    0.4500  -31.0968
    0.4583  -31.0969
    0.4667  -31.0970
    0.4750  -31.0971
    0.4833  -31.0972
    0.4917  -31.0972
    0.5000  -31.0972
 
    0.0000  -31.0767
    0.0083  -31.0767
    0.0167  -31.0767
    0.0250  -31.0767
    0.0333  -31.0766
    0.0417  -31.0766
    0.0500  -31.0765
    0.0583  -31.0764
    0.0667  -31.0764
    0.0750  -31.0763
    0.0833  -31.0762
    0.0917  -31.0761
    0.1000  -31.0759
    0.1083  -31.0758
    0.1167  -31.0757
    0.1250  -31.0755
    0.1333  -31.0753
    0.1417  -31.0752
    0.1500  -31.0750
    0.1583  -31.0748
    0.1667  -31.0746
    0.1750  -31.0744
    0.1833  -31.0742
    0.1917  -31.0740
    0.2000  -31.0738
    0.2083  -31.0736
    0.2167  -31.0733
    0.2250  -31.0731
    0.2333  -31.0729
    0.2417  -31.0726
    0.2500  -31.0724
    0.2583  -31.0722
    0.2667  -31.0719
    0.2750  -31.0717
    0.2833  -31.0714
    0.2917  -31.0712
    0.3000  -31.0710
    0.3083  -31.0707
    0.3167  -31.0705
    0.3250  -31.0703
    0.3333  -31.0701
    0.3417  -31.0698
    0.3500  -31.0696
    0.3583  -31.0694
    0.3667  -31.0692
    0.3750  -31.0690
    0.3833  -31.0689
    0.3917  -31.0687
    0.4000  -31.0685
    0.4083  -31.0684
    0.4167  -31.0682
    0.4250  -31.0681
    0.4333  -31.0680
    0.4417  -31.0679
    0.4500  -31.0678
    0.4583  -31.0677
    0.4667  -31.0677
    0.4750  -31.0676
    0.4833  -31.0676
    0.4917  -31.0676
    0.5000  -31.0676
 
    0.0000  -31.0080
    0.0083  -31.0080
    0.0167  -31.0081
    0.0250  -31.0081
    0.0333  -31.0082
    0.0417  -31.0083
    0.0500  -31.0085
    0.0583  -31.0086
    0.0667  -31.0088
    0.0750  -31.0090
    0.0833  -31.0092
    0.0917  -31.0094
    0.1000  -31.0097
    0.1083  -31.0100
    0.1167  -31.0103
    0.1250  -31.0106
    0.1333  -31.0109
    0.1417  -31.0112
    0.1500  -31.0116
    0.1583  -31.0120
    0.1667  -31.0124
    0.1750  -31.0128
    0.1833  -31.0132
    0.1917  -31.0136
    0.2000  -31.0140
    0.2083  -31.0144
    0.2167  -31.0149
    0.2250  -31.0153
    0.2333  -31.0158
    0.2417  -31.0162
    0.2500  -31.0167
    0.2583  -31.0171
    0.2667  -31.0176
    0.2750  -31.0181
    0.2833  -31.0185
    0.2917  -31.0189
    0.3000  -31.0194
    0.3083  -31.0198
    0.3167  -31.0202
    0.3250  -31.0206
    0.3333  -31.0210
    0.3417  -31.0214
    0.3500  -31.0218
    0.3583  -31.0222
    0.3667  -31.0225
    0.3750  -31.0228
    0.3833  -31.0231
    0.3917  -31.0234
    0.4000  -31.0237
    0.4083  -31.0240
    0.4167  -31.0242
    0.4250  -31.0244
    0.4333  -31.0246
    0.4417  -31.0248
    0.4500  -31.0250
    0.4583  -31.0251
    0.4667  -31.0252
    0.4750  -31.0253
    0.4833  -31.0253
    0.4917  -31.0254
    0.5000  -31.0254
 
    0.0000  -31.0067
    0.0083  -31.0067
    0.0167  -31.0067
    0.0250  -31.0067
    0.0333  -31.0067
    0.0417  -31.0068
    0.0500  -31.0068
    0.0583  -31.0068
    0.0667  -31.0069
    0.0750  -31.0069
    0.0833  -31.0070
    0.0917  -31.0071
    0.1000  -31.0071
    0.1083  -31.0072
    0.1167  -31.0073
    0.1250  -31.0074
    0.1333  -31.0074
    0.1417  -31.0075
    0.1500  -31.0076
    0.1583  -31.0077
    0.1667  -31.0077
    0.1750  -31.0078
    0.1833  -31.0079
    0.1917  -31.0080
    0.2000  -31.0080
    0.2083  -31.0081
    0.2167  -31.0082
    0.2250  -31.0082
    0.2333  -31.0083
    0.2417  -31.0083
    0.2500  -31.0084
    0.2583  -31.0084
    0.2667  -31.0084
    0.2750  -31.0085
    0.2833  -31.0085
    0.2917  -31.0085
    0.3000  -31.0085
    0.3083  -31.0085
    0.3167  -31.0085
    0.3250  -31.0085
    0.3333  -31.0085
    0.3417  -31.0085
    0.3500  -31.0085
    0.3583  -31.0085
    0.3667  -31.0085
    0.3750  -31.0085
    0.3833  -31.0084
    0.3917  -31.0084
    0.4000  -31.0084
    0.4083  -31.0084
    0.4167  -31.0084
    0.4250  -31.0083
    0.4333  -31.0083
    0.4417  -31.0083
    0.4500  -31.0083
    0.4583  -31.0083
    0.4667  -31.0083
    0.4750  -31.0082
    0.4833  -31.0082
    0.4917  -31.0082
    0.5000  -31.0082
 
    0.0000  -31.0067
    0.0083  -31.0067
    0.0167  -31.0067
    0.0250  -31.0067
    0.0333  -31.0067
    0.0417  -31.0067
    0.0500  -31.0068
    0.0583  -31.0068
    0.0667  -31.0069
    0.0750  -31.0069
    0.0833  -31.0070
    0.0917  -31.0071
    0.1000  -31.0071
    0.1083  -31.0072
    0.1167  -31.0073
    0.1250  -31.0073
    0.1333  -31.0074
    0.1417  -31.0075
    0.1500  -31.0076
    0.1583  -31.0077
    0.1667  -31.0077
    0.1750  -31.0078
    0.1833  -31.0079
    0.1917  -31.0080
    0.2000  -31.0080
    0.2083  -31.0081
    0.2167  -31.0082
    0.2250  -31.0082
    0.2333  -31.0083
    0.2417  -31.0083
    0.2500  -31.0083
    0.2583  -31.0084
    0.2667  -31.0084
    0.2750  -31.0084
    0.2833  -31.0085
    0.2917  -31.0085
    0.3000  -31.0085
    0.3083  -31.0085
    0.3167  -31.0085
    0.3250  -31.0085
    0.3333  -31.0085
    0.3417  -31.0085
    0.3500  -31.0085
    0.3583  -31.0085
    0.3667  -31.0085
    0.3750  -31.0084
    0.3833  -31.0084
    0.3917  -31.0084
    0.4000  -31.0084
    0.4083  -31.0084
    0.4167  -31.0083
    0.4250  -31.0083
    0.4333  -31.0083
    0.4417  -31.0083
    0.4500  -31.0083
    0.4583  -31.0083
    0.4667  -31.0082
    0.4750  -31.0082
    0.4833  -31.0082
    0.4917  -31.0082
    0.5000  -31.0082
 
    0.0000  -31.0037
    0.0083  -31.0037
    0.0167  -31.0037
    0.0250  -31.0037
    0.0333  -31.0036
    0.0417  -31.0036
    0.0500  -31.0035
    0.0583  -31.0035
    0.0667  -31.0034
    0.0750  -31.0033
    0.0833  -31.0032
    0.0917  -31.0031
    0.1000  -31.0030
    0.1083  -31.0029
    0.1167  -31.0027
    0.1250  -31.0026
    0.1333  -31.0025
    0.1417  -31.0023
    0.1500  -31.0021
    0.1583  -31.0020
    0.1667  -31.0018
    0.1750  -31.0016
    0.1833  -31.0015
    0.1917  -31.0013
    0.2000  -31.0011
    0.2083  -31.0009
    0.2167  -31.0007
    0.2250  -31.0005
    0.2333  -31.0003
    0.2417  -31.0001
    0.2500  -30.9999
    0.2583  -30.9997
    0.2667  -30.9995
    0.2750  -30.9993
    0.2833  -30.9991
    0.2917  -30.9989
    0.3000  -30.9987
    0.3083  -30.9985
    0.3167  -30.9984
    0.3250  -30.9982
    0.3333  -30.9980
    0.3417  -30.9978
    0.3500  -30.9977
    0.3583  -30.9975
    0.3667  -30.9973
    0.3750  -30.9972
    0.3833  -30.9971
    0.3917  -30.9969
    0.4000  -30.9968
    0.4083  -30.9967
    0.4167  -30.9966
    0.4250  -30.9965
    0.4333  -30.9964
    0.4417  -30.9963
    0.4500  -30.9963
    0.4583  -30.9962
    0.4667  -30.9962
    0.4750  -30.9961
    0.4833  -30.9961
    0.4917  -30.9961
    0.5000  -30.9961
 
    0.0000  -30.7555
    0.0083  -30.7555
    0.0167  -30.7555
    0.0250  -30.7555
    0.0333  -30.7554
    0.0417  -30.7554
    0.0500  -30.7553
    0.0583  -30.7552
    0.0667  -30.7551
    0.0750  -30.7550
    0.0833  -30.7549
    0.0917  -30.7548
    0.1000  -30.7547
    0.1083  -30.7545
    0.1167  -30.7543
    0.1250  -30.7542
    0.1333  -30.7540
    0.1417  -30.7538
    0.1500  -30.7536
    0.1583  -30.7535
    0.1667  -30.7533
    0.1750  -30.7531
    0.1833  -30.7528
    0.1917  -30.7526
    0.2000  -30.7540
    0.2083  -30.7559
    0.2167  -30.7579
    0.2250  -30.7599
    0.2333  -30.7618
    0.2417  -30.7638
    0.2500  -30.7658
    0.2583  -30.7678
    0.2667  -30.7697
    0.2750  -30.7716
    0.2833  -30.7736
    0.2917  -30.7754
    0.3000  -30.7773
    0.3083  -30.7791
    0.3167  -30.7809
    0.3250  -30.7826
    0.3333  -30.7842
    0.3417  -30.7859
    0.3500  -30.7874
    0.3583  -30.7889
    0.3667  -30.7903
    0.3750  -30.7917
    0.3833  -30.7930
    0.3917  -30.7942
    0.4000  -30.7953
    0.4083  -30.7964
    0.4167  -30.7974
    0.4250  -30.7982
    0.4333  -30.7990
    0.4417  -30.7998
    0.4500  -30.8004
    0.4583  -30.8009
    0.4667  -30.8013
    0.4750  -30.8017
    0.4833  -30.8019
    0.4917  -30.8020
    0.5000  -30.8021
 
    0.0000  -30.7397
    0.0083  -30.7397
    0.0167  -30.7398
    0.0250  -30.7399
    0.0333  -30.7401
    0.0417  -30.7402
    0.0500  -30.7405
    0.0583  -30.7408
    0.0667  -30.7411
    0.0750  -30.7414
    0.0833  -30.7418
    0.0917  -30.7423
    0.1000  -30.7427
    0.1083  -30.7432
    0.1167  -30.7438
    0.1250  -30.7444
    0.1333  -30.7450
    0.1417  -30.7456
    0.1500  -30.7463
    0.1583  -30.7470
    0.1667  -30.7477
    0.1750  -30.7484
    0.1833  -30.7502
    0.1917  -30.7521
    0.2000  -30.7524
    0.2083  -30.7522
    0.2167  -30.7524
    0.2250  -30.7532
    0.2333  -30.7541
    0.2417  -30.7549
    0.2500  -30.7558
    0.2583  -30.7566
    0.2667  -30.7575
    0.2750  -30.7584
    0.2833  -30.7592
    0.2917  -30.7600
    0.3000  -30.7609
    0.3083  -30.7617
    0.3167  -30.7625
    0.3250  -30.7633
    0.3333  -30.7640
    0.3417  -30.7648
    0.3500  -30.7655
    0.3583  -30.7662
    0.3667  -30.7668
    0.3750  -30.7675
    0.3833  -30.7681
    0.3917  -30.7687
    0.4000  -30.7692
    0.4083  -30.7697
    0.4167  -30.7701
    0.4250  -30.7706
    0.4333  -30.7709
    0.4417  -30.7713
    0.4500  -30.7716
    0.4583  -30.7718
    0.4667  -30.7720
    0.4750  -30.7722
    0.4833  -30.7723
    0.4917  -30.7724
    0.5000  -30.7724
 
    0.0000  -30.7397
    0.0083  -30.7397
    0.0167  -30.7398
    0.0250  -30.7399
    0.0333  -30.7400
    0.0417  -30.7402
    0.0500  -30.7405
    0.0583  -30.7407
    0.0667  -30.7411
    0.0750  -30.7414
    0.0833  -30.7418
    0.0917  -30.7423
    0.1000  -30.7427
    0.1083  -30.7432
    0.1167  -30.7438
    0.1250  -30.7443
    0.1333  -30.7450
    0.1417  -30.7456
    0.1500  -30.7463
    0.1583  -30.7470
    0.1667  -30.7477
    0.1750  -30.7484
    0.1833  -30.7492
    0.1917  -30.7500
    0.2000  -30.7508
    0.2083  -30.7516
    0.2167  -30.7524
    0.2250  -30.7532
    0.2333  -30.7541
    0.2417  -30.7549
    0.2500  -30.7558
    0.2583  -30.7566
    0.2667  -30.7575
    0.2750  -30.7583
    0.2833  -30.7592
    0.2917  -30.7600
    0.3000  -30.7609
    0.3083  -30.7617
    0.3167  -30.7625
    0.3250  -30.7633
    0.3333  -30.7640
    0.3417  -30.7648
    0.3500  -30.7655
    0.3583  -30.7662
    0.3667  -30.7668
    0.3750  -30.7675
    0.3833  -30.7681
    0.3917  -30.7686
    0.4000  -30.7692
    0.4083  -30.7697
    0.4167  -30.7701
    0.4250  -30.7706
    0.4333  -30.7709
    0.4417  -30.7713
    0.4500  -30.7716
    0.4583  -30.7718
    0.4667  -30.7720
    0.4750  -30.7722
    0.4833  -30.7723
    0.4917  -30.7724
    0.5000  -30.7724
 
    0.0000  -30.7262
    0.0083  -30.7263
    0.0167  -30.7264
    0.0250  -30.7267
    0.0333  -30.7271
    0.0417  -30.7276
    0.0500  -30.7282
    0.0583  -30.7290
    0.0667  -30.7298
    0.0750  -30.7307
    0.0833  -30.7318
    0.0917  -30.7329
    0.1000  -30.7341
    0.1083  -30.7354
    0.1167  -30.7368
    0.1250  -30.7383
    0.1333  -30.7398
    0.1417  -30.7414
    0.1500  -30.7430
    0.1583  -30.7448
    0.1667  -30.7465
    0.1750  -30.7483
    0.1833  -30.7492
    0.1917  -30.7500
    0.2000  -30.7508
    0.2083  -30.7516
    0.2167  -30.7520
    0.2250  -30.7518
    0.2333  -30.7516
    0.2417  -30.7513
    0.2500  -30.7511
    0.2583  -30.7509
    0.2667  -30.7507
    0.2750  -30.7505
    0.2833  -30.7503
    0.2917  -30.7501
    0.3000  -30.7499
    0.3083  -30.7497
    0.3167  -30.7495
    0.3250  -30.7493
    0.3333  -30.7492
    0.3417  -30.7490
    0.3500  -30.7488
    0.3583  -30.7487
    0.3667  -30.7485
    0.3750  -30.7484
    0.3833  -30.7483
    0.3917  -30.7482
    0.4000  -30.7480
    0.4083  -30.7479
    0.4167  -30.7478
    0.4250  -30.7478
    0.4333  -30.7477
    0.4417  -30.7476
    0.4500  -30.7476
    0.4583  -30.7475
    0.4667  -30.7475
    0.4750  -30.7474
    0.4833  -30.7474
    0.4917  -30.7474
    0.5000  -30.7474
 
    0.0000  -30.5308
    0.0083  -30.5308
    0.0167  -30.5310
    0.0250  -30.5312
    0.0333  -30.5316
    0.0417  -30.5320
    0.0500  -30.5325
    0.0583  -30.5332
    0.0667  -30.5339
    0.0750  -30.5347
    0.0833  -30.5356
    0.0917  -30.5366
    0.1000  -30.5376
    0.1083  -30.5388
    0.1167  -30.5399
    0.1250  -30.5412
    0.1333  -30.5425
    0.1417  -30.5439
    0.1500  -30.5453
    0.1583  -30.5468
    0.1667  -30.5483
    0.1750  -30.5498
    0.1833  -30.5513
    0.1917  -30.5529
    0.2000  -30.5545
    0.2083  -30.5562
    0.2167  -30.5578
    0.2250  -30.5594
    0.2333  -30.5611
    0.2417  -30.5627
    0.2500  -30.5643
    0.2583  -30.5659
    0.2667  -30.5675
    0.2750  -30.5691
    0.2833  -30.5706
    0.2917  -30.5721
    0.3000  -30.5736
    0.3083  -30.5751
    0.3167  -30.5765
    0.3250  -30.5779
    0.3333  -30.5792
    0.3417  -30.5805
    0.3500  -30.5817
    0.3583  -30.5829
    0.3667  -30.5840
    0.3750  -30.5851
    0.3833  -30.5861
    0.3917  -30.5870
    0.4000  -30.5879
    0.4083  -30.5887
    0.4167  -30.5895
    0.4250  -30.5902
    0.4333  -30.5908
    0.4417  -30.5913
    0.4500  -30.5918
    0.4583  -30.5922
    0.4667  -30.5926
    0.4750  -30.5928
    0.4833  -30.5930
    0.4917  -30.5931
    0.5000  -30.5931
 
    0.0000  -30.4528
    0.0083  -30.4528
    0.0167  -30.4527
    0.0250  -30.4527
    0.0333  -30.4526
    0.0417  -30.4525
    0.0500  -30.4524
    0.0583  -30.4523
    0.0667  -30.4522
    0.0750  -30.4520
    0.0833  -30.4519
    0.0917  -30.4517
    0.1000  -30.4515
    0.1083  -30.4513
    0.1167  -30.4510
    0.1250  -30.4508
    0.1333  -30.4505
    0.1417  -30.4502
    0.1500  -30.4499
    0.1583  -30.4496
    0.1667  -30.4493
    0.1750  -30.4489
    0.1833  -30.4486
    0.1917  -30.4482
    0.2000  -30.4478
    0.2083  -30.4475
    0.2167  -30.4471
    0.2250  -30.4467
    0.2333  -30.4462
    0.2417  -30.4458
    0.2500  -30.4454
    0.2583  -30.4450
    0.2667  -30.4445
    0.2750  -30.4441
    0.2833  -30.4436
    0.2917  -30.4432
    0.3000  -30.4427
    0.3083  -30.4423
    0.3167  -30.4418
    0.3250  -30.4414
    0.3333  -30.4410
    0.3417  -30.4405
    0.3500  -30.4401
    0.3583  -30.4397
    0.3667  -30.4393
    0.3750  -30.4390
    0.3833  -30.4386
    0.3917  -30.4383
    0.4000  -30.4379
    0.4083  -30.4376
    0.4167  -30.4373
    0.4250  -30.4371
    0.4333  -30.4368
    0.4417  -30.4366
    0.4500  -30.4364
    0.4583  -30.4363
    0.4667  -30.4361
    0.4750  -30.4360
    0.4833  -30.4360
    0.4917  -30.4359
    0.5000  -30.4359
 
    0.0000  -30.4528
    0.0083  -30.4528
    0.0167  -30.4527
    0.0250  -30.4527
    0.0333  -30.4526
    0.0417  -30.4525
    0.0500  -30.4524
    0.0583  -30.4523
    0.0667  -30.4522
    0.0750  -30.4520
    0.0833  -30.4519
    0.0917  -30.4517
    0.1000  -30.4515
    0.1083  -30.4513
    0.1167  -30.4510
    0.1250  -30.4508
    0.1333  -30.4505
    0.1417  -30.4502
    0.1500  -30.4499
    0.1583  -30.4496
    0.1667  -30.4493
    0.1750  -30.4489
    0.1833  -30.4486
    0.1917  -30.4482
    0.2000  -30.4478
    0.2083  -30.4475
    0.2167  -30.4471
    0.2250  -30.4467
    0.2333  -30.4462
    0.2417  -30.4458
    0.2500  -30.4454
    0.2583  -30.4450
    0.2667  -30.4445
    0.2750  -30.4441
    0.2833  -30.4436
    0.2917  -30.4432
    0.3000  -30.4427
    0.3083  -30.4423
    0.3167  -30.4418
    0.3250  -30.4414
    0.3333  -30.4410
    0.3417  -30.4405
    0.3500  -30.4401
    0.3583  -30.4397
    0.3667  -30.4393
    0.3750  -30.4390
    0.3833  -30.4386
    0.3917  -30.4383
    0.4000  -30.4379
    0.4083  -30.4376
    0.4167  -30.4373
    0.4250  -30.4371
    0.4333  -30.4368
    0.4417  -30.4366
    0.4500  -30.4364
    0.4583  -30.4363
    0.4667  -30.4361
    0.4750  -30.4360
    0.4833  -30.4360
    0.4917  -30.4359
    0.5000  -30.4359
 
    0.0000  -30.3418
    0.0083  -30.3418
    0.0167  -30.3418
    0.0250  -30.3418
    0.0333  -30.3418
    0.0417  -30.3417
    0.0500  -30.3417
    0.0583  -30.3417
    0.0667  -30.3417
    0.0750  -30.3417
    0.0833  -30.3417
    0.0917  -30.3417
    0.1000  -30.3417
    0.1083  -30.3417
    0.1167  -30.3417
    0.1250  -30.3417
    0.1333  -30.3417
    0.1417  -30.3417
    0.1500  -30.3417
    0.1583  -30.3417
    0.1667  -30.3417
    0.1750  -30.3417
    0.1833  -30.3417
    0.1917  -30.3417
    0.2000  -30.3416
    0.2083  -30.3416
    0.2167  -30.3416
    0.2250  -30.3416
    0.2333  -30.3416
    0.2417  -30.3416
    0.2500  -30.3416
    0.2583  -30.3416
    0.2667  -30.3416
    0.2750  -30.3416
    0.2833  -30.3415
    0.2917  -30.3415
    0.3000  -30.3415
    0.3083  -30.3415
    0.3167  -30.3415
    0.3250  -30.3415
    0.3333  -30.3415
    0.3417  -30.3415
    0.3500  -30.3415
    0.3583  -30.3414
    0.3667  -30.3414
    0.3750  -30.3414
    0.3833  -30.3414
    0.3917  -30.3414
    0.4000  -30.3414
    0.4083  -30.3414
    0.4167  -30.3414
    0.4250  -30.3414
    0.4333  -30.3414
    0.4417  -30.3414
    0.4500  -30.3414
    0.4583  -30.3414
    0.4667  -30.3414
    0.4750  -30.3414
    0.4833  -30.3414
    0.4917  -30.3414
    0.5000  -30.3414
 
    0.0000  -30.2705
    0.0083  -30.2705
    0.0167  -30.2704
    0.0250  -30.2703
    0.0333  -30.2701
    0.0417  -30.2699
    0.0500  -30.2696
    0.0583  -30.2693
    0.0667  -30.2690
    0.0750  -30.2686
    0.0833  -30.2681
    0.0917  -30.2677
    0.1000  -30.2672
    0.1083  -30.2667
    0.1167  -30.2661
    0.1250  -30.2656
    0.1333  -30.2650
    0.1417  -30.2644
    0.1500  -30.2638
    0.1583  -30.2632
    0.1667  -30.2626
    0.1750  -30.2619
    0.1833  -30.2613
    0.1917  -30.2607
    0.2000  -30.2601
    0.2083  -30.2595
    0.2167  -30.2589
    0.2250  -30.2583
    0.2333  -30.2577
    0.2417  -30.2572
    0.2500  -30.2566
    0.2583  -30.2561
    0.2667  -30.2556
    0.2750  -30.2559
    0.2833  -30.2575
    0.2917  -30.2591
    0.3000  -30.2606
    0.3083  -30.2621
    0.3167  -30.2636
    0.3250  -30.2651
    0.3333  -30.2665
    0.3417  -30.2678
    0.3500  -30.2691
    0.3583  -30.2704
    0.3667  -30.2716
    0.3750  -30.2727
    0.3833  -30.2738
    0.3917  -30.2749
    0.4000  -30.2758
    0.4083  -30.2767
    0.4167  -30.2775
    0.4250  -30.2783
    0.4333  -30.2790
    0.4417  -30.2796
    0.4500  -30.2801
    0.4583  -30.2805
    0.4667  -30.2809
    0.4750  -30.2812
    0.4833  -30.2814
    0.4917  -30.2815
    0.5000  -30.2816
 
    0.0000  -30.2660
    0.0083  -30.2659
    0.0167  -30.2658
    0.0250  -30.2656
    0.0333  -30.2653
    0.0417  -30.2649
    0.0500  -30.2645
    0.0583  -30.2639
    0.0667  -30.2633
    0.0750  -30.2626
    0.0833  -30.2619
    0.0917  -30.2611
    0.1000  -30.2602
    0.1083  -30.2592
    0.1167  -30.2582
    0.1250  -30.2572
    0.1333  -30.2561
    0.1417  -30.2549
    0.1500  -30.2537
    0.1583  -30.2525
    0.1667  -30.2512
    0.1750  -30.2499
    0.1833  -30.2486
    0.1917  -30.2472
    0.2000  -30.2459
    0.2083  -30.2445
    0.2167  -30.2443
    0.2250  -30.2459
    0.2333  -30.2476
    0.2417  -30.2493
    0.2500  -30.2510
    0.2583  -30.2526
    0.2667  -30.2543
    0.2750  -30.2559
    0.2833  -30.2575
    0.2917  -30.2591
    0.3000  -30.2606
    0.3083  -30.2621
    0.3167  -30.2636
    0.3250  -30.2651
    0.3333  -30.2665
    0.3417  -30.2678
    0.3500  -30.2691
    0.3583  -30.2704
    0.3667  -30.2716
    0.3750  -30.2727
    0.3833  -30.2738
    0.3917  -30.2749
    0.4000  -30.2758
    0.4083  -30.2767
    0.4167  -30.2775
    0.4250  -30.2783
    0.4333  -30.2790
    0.4417  -30.2796
    0.4500  -30.2801
    0.4583  -30.2805
    0.4667  -30.2809
    0.4750  -30.2812
    0.4833  -30.2814
    0.4917  -30.2815
    0.5000  -30.2816
 
    0.0000  -30.2163
    0.0083  -30.2164
    0.0167  -30.2165
    0.0250  -30.2168
    0.0333  -30.2172
    0.0417  -30.2176
    0.0500  -30.2182
    0.0583  -30.2189
    0.0667  -30.2197
    0.0750  -30.2205
    0.0833  -30.2214
    0.0917  -30.2225
    0.1000  -30.2236
    0.1083  -30.2247
    0.1167  -30.2260
    0.1250  -30.2273
    0.1333  -30.2286
    0.1417  -30.2300
    0.1500  -30.2315
    0.1583  -30.2330
    0.1667  -30.2345
    0.1750  -30.2361
    0.1833  -30.2377
    0.1917  -30.2393
    0.2000  -30.2410
    0.2083  -30.2426
    0.2167  -30.2443
    0.2250  -30.2459
    0.2333  -30.2476
    0.2417  -30.2493
    0.2500  -30.2510
    0.2583  -30.2526
    0.2667  -30.2543
    0.2750  -30.2551
    0.2833  -30.2546
    0.2917  -30.2542
    0.3000  -30.2538
    0.3083  -30.2534
    0.3167  -30.2530
    0.3250  -30.2527
    0.3333  -30.2523
    0.3417  -30.2520
    0.3500  -30.2517
    0.3583  -30.2515
    0.3667  -30.2512
    0.3750  -30.2510
    0.3833  -30.2508
    0.3917  -30.2506
    0.4000  -30.2504
    0.4083  -30.2503
    0.4167  -30.2501
    0.4250  -30.2500
    0.4333  -30.2499
    0.4417  -30.2498
    0.4500  -30.2497
    0.4583  -30.2496
    0.4667  -30.2496
    0.4750  -30.2496
    0.4833  -30.2495
    0.4917  -30.2495
    0.5000  -30.2495
 
    0.0000  -30.2163
    0.0083  -30.2164
    0.0167  -30.2165
    0.0250  -30.2168
    0.0333  -30.2172
    0.0417  -30.2176
    0.0500  -30.2182
    0.0583  -30.2189
    0.0667  -30.2197
    0.0750  -30.2205
    0.0833  -30.2214
    0.0917  -30.2225
    0.1000  -30.2236
    0.1083  -30.2247
    0.1167  -30.2260
    0.1250  -30.2273
    0.1333  -30.2286
    0.1417  -30.2300
    0.1500  -30.2315
    0.1583  -30.2330
    0.1667  -30.2345
    0.1750  -30.2361
    0.1833  -30.2377
    0.1917  -30.2393
    0.2000  -30.2410
    0.2083  -30.2426
    0.2167  -30.2431
    0.2250  -30.2417
    0.2333  -30.2403
    0.2417  -30.2389
    0.2500  -30.2376
    0.2583  -30.2362
    0.2667  -30.2348
    0.2750  -30.2335
    0.2833  -30.2322
    0.2917  -30.2309
    0.3000  -30.2296
    0.3083  -30.2284
    0.3167  -30.2272
    0.3250  -30.2260
    0.3333  -30.2249
    0.3417  -30.2238
    0.3500  -30.2227
    0.3583  -30.2217
    0.3667  -30.2208
    0.3750  -30.2198
    0.3833  -30.2190
    0.3917  -30.2182
    0.4000  -30.2182
    0.4083  -30.2183
    0.4167  -30.2183
    0.4250  -30.2184
    0.4333  -30.2184
    0.4417  -30.2184
    0.4500  -30.2184
    0.4583  -30.2185
    0.4667  -30.2185
    0.4750  -30.2185
    0.4833  -30.2185
    0.4917  -30.2185
    0.5000  -30.2185
 
    0.0000  -30.2155
    0.0083  -30.2155
    0.0167  -30.2155
    0.0250  -30.2156
    0.0333  -30.2156
    0.0417  -30.2156
    0.0500  -30.2156
    0.0583  -30.2156
    0.0667  -30.2157
    0.0750  -30.2157
    0.0833  -30.2157
    0.0917  -30.2158
    0.1000  -30.2158
    0.1083  -30.2159
    0.1167  -30.2159
    0.1250  -30.2160
    0.1333  -30.2160
    0.1417  -30.2161
    0.1500  -30.2162
    0.1583  -30.2162
    0.1667  -30.2163
    0.1750  -30.2164
    0.1833  -30.2164
    0.1917  -30.2165
    0.2000  -30.2166
    0.2083  -30.2167
    0.2167  -30.2167
    0.2250  -30.2168
    0.2333  -30.2169
    0.2417  -30.2170
    0.2500  -30.2170
    0.2583  -30.2171
    0.2667  -30.2172
    0.2750  -30.2173
    0.2833  -30.2174
    0.2917  -30.2174
    0.3000  -30.2175
    0.3083  -30.2176
    0.3167  -30.2176
    0.3250  -30.2177
    0.3333  -30.2178
    0.3417  -30.2178
    0.3500  -30.2179
    0.3583  -30.2180
    0.3667  -30.2180
    0.3750  -30.2181
    0.3833  -30.2181
    0.3917  -30.2182
    0.4000  -30.2174
    0.4083  -30.2167
    0.4167  -30.2161
    0.4250  -30.2155
    0.4333  -30.2150
    0.4417  -30.2145
    0.4500  -30.2141
    0.4583  -30.2137
    0.4667  -30.2135
    0.4750  -30.2132
    0.4833  -30.2131
    0.4917  -30.2130
    0.5000  -30.2130
 
    0.0000  -30.1613
    0.0083  -30.1612
    0.0167  -30.1612
    0.0250  -30.1611
    0.0333  -30.1610
    0.0417  -30.1608
    0.0500  -30.1606
    0.0583  -30.1604
    0.0667  -30.1601
    0.0750  -30.1599
    0.0833  -30.1596
    0.0917  -30.1592
    0.1000  -30.1589
    0.1083  -30.1585
    0.1167  -30.1581
    0.1250  -30.1577
    0.1333  -30.1572
    0.1417  -30.1568
    0.1500  -30.1563
    0.1583  -30.1559
    0.1667  -30.1554
    0.1750  -30.1549
    0.1833  -30.1544
    0.1917  -30.1539
    0.2000  -30.1534
    0.2083  -30.1529
    0.2167  -30.1524
    0.2250  -30.1519
    0.2333  -30.1514
    0.2417  -30.1509
    0.2500  -30.1504
    0.2583  -30.1499
    0.2667  -30.1494
    0.2750  -30.1489
    0.2833  -30.1484
    0.2917  -30.1480
    0.3000  -30.1475
    0.3083  -30.1471
    0.3167  -30.1466
    0.3250  -30.1462
    0.3333  -30.1458
    0.3417  -30.1454
    0.3500  -30.1450
    0.3583  -30.1446
    0.3667  -30.1443
    0.3750  -30.1439
    0.3833  -30.1436
    0.3917  -30.1433
    0.4000  -30.1431
    0.4083  -30.1428
    0.4167  -30.1426
    0.4250  -30.1423
    0.4333  -30.1421
    0.4417  -30.1420
    0.4500  -30.1418
    0.4583  -30.1417
    0.4667  -30.1416
    0.4750  -30.1415
    0.4833  -30.1415
    0.4917  -30.1414
    0.5000  -30.1414
 
    0.0000  -30.1613
    0.0083  -30.1612
    0.0167  -30.1612
    0.0250  -30.1611
    0.0333  -30.1610
    0.0417  -30.1608
    0.0500  -30.1606
    0.0583  -30.1604
    0.0667  -30.1601
    0.0750  -30.1599
    0.0833  -30.1596
    0.0917  -30.1592
    0.1000  -30.1589
    0.1083  -30.1585
    0.1167  -30.1581
    0.1250  -30.1577
    0.1333  -30.1572
    0.1417  -30.1568
    0.1500  -30.1563
    0.1583  -30.1559
    0.1667  -30.1554
    0.1750  -30.1549
    0.1833  -30.1544
    0.1917  -30.1539
    0.2000  -30.1534
    0.2083  -30.1529
    0.2167  -30.1524
    0.2250  -30.1519
    0.2333  -30.1514
    0.2417  -30.1509
    0.2500  -30.1504
    0.2583  -30.1499
    0.2667  -30.1494
    0.2750  -30.1489
    0.2833  -30.1484
    0.2917  -30.1480
    0.3000  -30.1475
    0.3083  -30.1471
    0.3167  -30.1466
    0.3250  -30.1462
    0.3333  -30.1458
    0.3417  -30.1454
    0.3500  -30.1450
    0.3583  -30.1446
    0.3667  -30.1443
    0.3750  -30.1439
    0.3833  -30.1436
    0.3917  -30.1433
    0.4000  -30.1431
    0.4083  -30.1428
    0.4167  -30.1426
    0.4250  -30.1423
    0.4333  -30.1421
    0.4417  -30.1420
    0.4500  -30.1418
    0.4583  -30.1417
    0.4667  -30.1416
    0.4750  -30.1415
    0.4833  -30.1415
    0.4917  -30.1414
    0.5000  -30.1414
 
    0.0000  -30.0810
    0.0083  -30.0810
    0.0167  -30.0810
    0.0250  -30.0811
    0.0333  -30.0811
    0.0417  -30.0811
    0.0500  -30.0812
    0.0583  -30.0813
    0.0667  -30.0813
    0.0750  -30.0814
    0.0833  -30.0815
    0.0917  -30.0816
    0.1000  -30.0817
    0.1083  -30.0818
    0.1167  -30.0819
    0.1250  -30.0821
    0.1333  -30.0822
    0.1417  -30.0823
    0.1500  -30.0825
    0.1583  -30.0826
    0.1667  -30.0828
    0.1750  -30.0830
    0.1833  -30.0831
    0.1917  -30.0833
    0.2000  -30.0835
    0.2083  -30.0837
    0.2167  -30.0838
    0.2250  -30.0840
    0.2333  -30.0842
    0.2417  -30.0844
    0.2500  -30.0846
    0.2583  -30.0848
    0.2667  -30.0850
    0.2750  -30.0852
    0.2833  -30.0853
    0.2917  -30.0855
    0.3000  -30.0857
    0.3083  -30.0859
    0.3167  -30.0860
    0.3250  -30.0862
    0.3333  -30.0864
    0.3417  -30.0865
    0.3500  -30.0867
    0.3583  -30.0869
    0.3667  -30.0870
    0.3750  -30.0871
    0.3833  -30.0873
    0.3917  -30.0874
    0.4000  -30.0875
    0.4083  -30.0876
    0.4167  -30.0877
    0.4250  -30.0878
    0.4333  -30.0879
    0.4417  -30.0880
    0.4500  -30.0880
    0.4583  -30.0881
    0.4667  -30.0881
    0.4750  -30.0882
    0.4833  -30.0882
    0.4917  -30.0882
    0.5000  -30.0882
 
    0.0000  -29.9854
    0.0083  -29.9854
    0.0167  -29.9853
    0.0250  -29.9851
    0.0333  -29.9849
    0.0417  -29.9846
    0.0500  -29.9842
    0.0583  -29.9838
    0.0667  -29.9834
    0.0750  -29.9828
    0.0833  -29.9823
    0.0917  -29.9816
    0.1000  -29.9810
    0.1083  -29.9803
    0.1167  -29.9795
    0.1250  -29.9787
    0.1333  -29.9779
    0.1417  -29.9770
    0.1500  -29.9761
    0.1583  -29.9752
    0.1667  -29.9743
    0.1750  -29.9734
    0.1833  -29.9724
    0.1917  -29.9714
    0.2000  -29.9704
    0.2083  -29.9694
    0.2167  -29.9685
    0.2250  -29.9675
    0.2333  -29.9669
    0.2417  -29.9673
    0.2500  -29.9677
    0.2583  -29.9681
    0.2667  -29.9685
    0.2750  -29.9689
    0.2833  -29.9693
    0.2917  -29.9696
    0.3000  -29.9700
    0.3083  -29.9703
    0.3167  -29.9707
    0.3250  -29.9710
    0.3333  -29.9713
    0.3417  -29.9716
    0.3500  -29.9718
    0.3583  -29.9721
    0.3667  -29.9723
    0.3750  -29.9726
    0.3833  -29.9728
    0.3917  -29.9730
    0.4000  -29.9732
    0.4083  -29.9733
    0.4167  -29.9735
    0.4250  -29.9736
    0.4333  -29.9738
    0.4417  -29.9739
    0.4500  -29.9740
    0.4583  -29.9740
    0.4667  -29.9741
    0.4750  -29.9742
    0.4833  -29.9742
    0.4917  -29.9742
    0.5000  -29.9742
 
    0.0000  -29.9854
    0.0083  -29.9854
    0.0167  -29.9853
    0.0250  -29.9851
    0.0333  -29.9849
    0.0417  -29.9846
    0.0500  -29.9842
    0.0583  -29.9838
    0.0667  -29.9834
    0.0750  -29.9828
    0.0833  -29.9823
    0.0917  -29.9816
    0.1000  -29.9810
    0.1083  -29.9803
    0.1167  -29.9795
    0.1250  -29.9787
    0.1333  -29.9779
    0.1417  -29.9770
    0.1500  -29.9761
    0.1583  -29.9752
    0.1667  -29.9743
    0.1750  -29.9734
    0.1833  -29.9724
    0.1917  -29.9714
    0.2000  -29.9704
    0.2083  -29.9694
    0.2167  -29.9685
    0.2250  -29.9675
    0.2333  -29.9665
    0.2417  -29.9655
    0.2500  -29.9645
    0.2583  -29.9636
    0.2667  -29.9626
    0.2750  -29.9617
    0.2833  -29.9608
    0.2917  -29.9599
    0.3000  -29.9590
    0.3083  -29.9582
    0.3167  -29.9574
    0.3250  -29.9566
    0.3333  -29.9558
    0.3417  -29.9551
    0.3500  -29.9544
    0.3583  -29.9537
    0.3667  -29.9530
    0.3750  -29.9524
    0.3833  -29.9519
    0.3917  -29.9513
    0.4000  -29.9508
    0.4083  -29.9504
    0.4167  -29.9499
    0.4250  -29.9495
    0.4333  -29.9492
    0.4417  -29.9489
    0.4500  -29.9486
    0.4583  -29.9484
    0.4667  -29.9482
    0.4750  -29.9481
    0.4833  -29.9480
    0.4917  -29.9479
    0.5000  -29.9479
 
    0.0000  -29.9589
    0.0083  -29.9589
    0.0167  -29.9590
    0.0250  -29.9590
    0.0333  -29.9591
    0.0417  -29.9593
    0.0500  -29.9594
    0.0583  -29.9596
    0.0667  -29.9598
    0.0750  -29.9600
    0.0833  -29.9602
    0.0917  -29.9605
    0.1000  -29.9608
    0.1083  -29.9611
    0.1167  -29.9614
    0.1250  -29.9617
    0.1333  -29.9621
    0.1417  -29.9624
    0.1500  -29.9628
    0.1583  -29.9632
    0.1667  -29.9636
    0.1750  -29.9640
    0.1833  -29.9644
    0.1917  -29.9648
    0.2000  -29.9652
    0.2083  -29.9657
    0.2167  -29.9661
    0.2250  -29.9665
    0.2333  -29.9665
    0.2417  -29.9655
    0.2500  -29.9645
    0.2583  -29.9636
    0.2667  -29.9626
    0.2750  -29.9617
    0.2833  -29.9608
    0.2917  -29.9599
    0.3000  -29.9590
    0.3083  -29.9582
    0.3167  -29.9574
    0.3250  -29.9566
    0.3333  -29.9558
    0.3417  -29.9551
    0.3500  -29.9543
    0.3583  -29.9537
    0.3667  -29.9530
    0.3750  -29.9524
    0.3833  -29.9519
    0.3917  -29.9513
    0.4000  -29.9508
    0.4083  -29.9504
    0.4167  -29.9499
    0.4250  -29.9495
    0.4333  -29.9492
    0.4417  -29.9489
    0.4500  -29.9486
    0.4583  -29.9484
    0.4667  -29.9482
    0.4750  -29.9481
    0.4833  -29.9480
    0.4917  -29.9479
    0.5000  -29.9479
 
    0.0000  -16.3425
    0.0083  -16.3421
    0.0167  -16.3412
    0.0250  -16.3395
    0.0333  -16.3373
    0.0417  -16.3344
    0.0500  -16.3308
    0.0583  -16.3266
    0.0667  -16.3218
    0.0750  -16.3163
    0.0833  -16.3103
    0.0917  -16.3036
    0.1000  -16.2964
    0.1083  -16.2886
    0.1167  -16.2802
    0.1250  -16.2712
    0.1333  -16.2618
    0.1417  -16.2518
    0.1500  -16.2412
    0.1583  -16.2302
    0.1667  -16.2188
    0.1750  -16.2068
    0.1833  -16.1945
    0.1917  -16.1817
    0.2000  -16.1686
    0.2083  -16.1551
    0.2167  -16.1412
    0.2250  -16.1270
    0.2333  -16.1125
    0.2417  -16.0978
    0.2500  -16.0828
    0.2583  -16.0677
    0.2667  -16.0523
    0.2750  -16.0368
    0.2833  -16.0212
    0.2917  -16.0055
    0.3000  -15.9898
    0.3083  -15.9740
    0.3167  -15.9582
    0.3250  -15.9425
    0.3333  -15.9269
    0.3417  -15.9114
    0.3500  -15.8961
    0.3583  -15.8810
    0.3667  -15.8661
    0.3750  -15.8516
    0.3833  -15.8373
    0.3917  -15.8235
    0.4000  -15.8101
    0.4083  -15.7973
    0.4167  -15.7850
    0.4250  -15.7733
    0.4333  -15.7624
    0.4417  -15.7523
    0.4500  -15.7432
    0.4583  -15.7351
    0.4667  -15.7282
    0.4750  -15.7227
    0.4833  -15.7186
    0.4917  -15.7161
    0.5000  -15.7152
 
    0.0000  -15.7298
    0.0083  -15.7296
    0.0167  -15.7291
    0.0250  -15.7281
    0.0333  -15.7269
    0.0417  -15.7253
    0.0500  -15.7233
    0.0583  -15.7210
    0.0667  -15.7184
    0.0750  -15.7154
    0.0833  -15.7122
    0.0917  -15.7086
    0.1000  -15.7047
    0.1083  -15.7006
    0.1167  -15.6962
    0.1250  -15.6916
    0.1333  -15.6867
    0.1417  -15.6817
    0.1500  -15.6764
    0.1583  -15.6710
    0.1667  -15.6654
    0.1750  -15.6598
    0.1833  -15.6540
    0.1917  -15.6481
    0.2000  -15.6422
    0.2083  -15.6363
    0.2167  -15.6303
    0.2250  -15.6244
    0.2333  -15.6186
    0.2417  -15.6128
    0.2500  -15.6071
    0.2583  -15.6016
    0.2667  -15.5963
    0.2750  -15.5911
    0.2833  -15.5861
    0.2917  -15.5814
    0.3000  -15.5770
    0.3083  -15.5729
    0.3167  -15.5690
    0.3250  -15.5656
    0.3333  -15.5624
    0.3417  -15.5597
    0.3500  -15.5573
    0.3583  -15.5554
    0.3667  -15.5538
    0.3750  -15.5527
    0.3833  -15.5520
    0.3917  -15.5518
    0.4000  -15.5519
    0.4083  -15.5524
    0.4167  -15.5533
    0.4250  -15.5545
    0.4333  -15.5560
    0.4417  -15.5576
    0.4500  -15.5594
    0.4583  -15.5613
    0.4667  -15.5630
    0.4750  -15.5646
    0.4833  -15.5658
    0.4917  -15.5666
    0.5000  -15.5668
 
    0.0000  -15.6467
    0.0083  -15.6465
    0.0167  -15.6456
    0.0250  -15.6443
    0.0333  -15.6424
    0.0417  -15.6400
    0.0500  -15.6370
    0.0583  -15.6335
    0.0667  -15.6295
    0.0750  -15.6250
    0.0833  -15.6200
    0.0917  -15.6145
    0.1000  -15.6085
    0.1083  -15.6020
    0.1167  -15.5951
    0.1250  -15.5878
    0.1333  -15.5800
    0.1417  -15.5719
    0.1500  -15.5633
    0.1583  -15.5544
    0.1667  -15.5451
    0.1750  -15.5355
    0.1833  -15.5256
    0.1917  -15.5154
    0.2000  -15.5062
    0.2083  -15.4971
    0.2167  -15.4879
    0.2250  -15.4785
    0.2333  -15.4690
    0.2417  -15.4594
    0.2500  -15.4498
    0.2583  -15.4401
    0.2667  -15.4304
    0.2750  -15.4208
    0.2833  -15.4112
    0.2917  -15.4016
    0.3000  -15.3922
    0.3083  -15.3828
    0.3167  -15.3737
    0.3250  -15.3647
    0.3333  -15.3559
    0.3417  -15.3473
    0.3500  -15.3390
    0.3583  -15.3310
    0.3667  -15.3233
    0.3750  -15.3159
    0.3833  -15.3089
    0.3917  -15.3023
    0.4000  -15.2961
    0.4083  -15.2903
    0.4167  -15.2849
    0.4250  -15.2800
    0.4333  -15.2755
    0.4417  -15.2716
    0.4500  -15.2681
    0.4583  -15.2652
    0.4667  -15.2628
    0.4750  -15.2609
    0.4833  -15.2595
    0.4917  -15.2587
    0.5000  -15.2584
 
    0.0000  -15.6467
    0.0083  -15.6464
    0.0167  -15.6456
    0.0250  -15.6443
    0.0333  -15.6424
    0.0417  -15.6399
    0.0500  -15.6370
    0.0583  -15.6335
    0.0667  -15.6295
    0.0750  -15.6250
    0.0833  -15.6200
    0.0917  -15.6145
    0.1000  -15.6085
    0.1083  -15.6020
    0.1167  -15.5951
    0.1250  -15.5878
    0.1333  -15.5800
    0.1417  -15.5719
    0.1500  -15.5633
    0.1583  -15.5544
    0.1667  -15.5451
    0.1750  -15.5355
    0.1833  -15.5256
    0.1917  -15.5154
    0.2000  -15.5050
    0.2083  -15.4943
    0.2167  -15.4834
    0.2250  -15.4723
    0.2333  -15.4611
    0.2417  -15.4497
    0.2500  -15.4383
    0.2583  -15.4267
    0.2667  -15.4152
    0.2750  -15.4036
    0.2833  -15.3920
    0.2917  -15.3806
    0.3000  -15.3692
    0.3083  -15.3579
    0.3167  -15.3468
    0.3250  -15.3358
    0.3333  -15.3251
    0.3417  -15.3147
    0.3500  -15.3045
    0.3583  -15.2947
    0.3667  -15.2852
    0.3750  -15.2761
    0.3833  -15.2675
    0.3917  -15.2592
    0.4000  -15.2515
    0.4083  -15.2443
    0.4167  -15.2376
    0.4250  -15.2314
    0.4333  -15.2259
    0.4417  -15.2209
    0.4500  -15.2166
    0.4583  -15.2128
    0.4667  -15.2098
    0.4750  -15.2074
    0.4833  -15.2057
    0.4917  -15.2047
    0.5000  -15.2043
 
    0.0000  -15.6283
    0.0083  -15.6280
    0.0167  -15.6273
    0.0250  -15.6261
    0.0333  -15.6245
    0.0417  -15.6224
    0.0500  -15.6198
    0.0583  -15.6168
    0.0667  -15.6133
    0.0750  -15.6094
    0.0833  -15.6050
    0.0917  -15.6003
    0.1000  -15.5951
    0.1083  -15.5895
    0.1167  -15.5835
    0.1250  -15.5772
    0.1333  -15.5705
    0.1417  -15.5635
    0.1500  -15.5561
    0.1583  -15.5485
    0.1667  -15.5405
    0.1750  -15.5323
    0.1833  -15.5238
    0.1917  -15.5151
    0.2000  -15.5050
    0.2083  -15.4943
    0.2167  -15.4834
    0.2250  -15.4723
    0.2333  -15.4611
    0.2417  -15.4497
    0.2500  -15.4382
    0.2583  -15.4267
    0.2667  -15.4152
    0.2750  -15.4036
    0.2833  -15.3920
    0.2917  -15.3805
    0.3000  -15.3692
    0.3083  -15.3579
    0.3167  -15.3468
    0.3250  -15.3358
    0.3333  -15.3251
    0.3417  -15.3147
    0.3500  -15.3045
    0.3583  -15.2947
    0.3667  -15.2852
    0.3750  -15.2761
    0.3833  -15.2675
    0.3917  -15.2592
    0.4000  -15.2515
    0.4083  -15.2443
    0.4167  -15.2376
    0.4250  -15.2314
    0.4333  -15.2259
    0.4417  -15.2209
    0.4500  -15.2166
    0.4583  -15.2128
    0.4667  -15.2098
    0.4750  -15.2074
    0.4833  -15.2057
    0.4917  -15.2047
    0.5000  -15.2043
 
    0.0000  -15.1182
    0.0083  -15.1180
    0.0167  -15.1174
    0.0250  -15.1165
    0.0333  -15.1152
    0.0417  -15.1135
    0.0500  -15.1115
    0.0583  -15.1091
    0.0667  -15.1064
    0.0750  -15.1033
    0.0833  -15.0998
    0.0917  -15.0961
    0.1000  -15.0920
    0.1083  -15.0876
    0.1167  -15.0829
    0.1250  -15.0780
    0.1333  -15.0727
    0.1417  -15.0672
    0.1500  -15.0615
    0.1583  -15.0555
    0.1667  -15.0493
    0.1750  -15.0429
    0.1833  -15.0363
    0.1917  -15.0295
    0.2000  -15.0226
    0.2083  -15.0156
    0.2167  -15.0084
    0.2250  -15.0011
    0.2333  -14.9938
    0.2417  -14.9864
    0.2500  -14.9790
    0.2583  -14.9716
    0.2667  -14.9641
    0.2750  -14.9567
    0.2833  -14.9493
    0.2917  -14.9420
    0.3000  -14.9348
    0.3083  -14.9277
    0.3167  -14.9207
    0.3250  -14.9138
    0.3333  -14.9072
    0.3417  -14.9007
    0.3500  -14.8944
    0.3583  -14.8883
    0.3667  -14.8824
    0.3750  -14.8768
    0.3833  -14.8715
    0.3917  -14.8665
    0.4000  -14.8618
    0.4083  -14.8574
    0.4167  -14.8533
    0.4250  -14.8496
    0.4333  -14.8462
    0.4417  -14.8433
    0.4500  -14.8406
    0.4583  -14.8384
    0.4667  -14.8366
    0.4750  -14.8352
    0.4833  -14.8341
    0.4917  -14.8335
    0.5000  -14.8333
 
    0.0000  -14.9557
    0.0083  -14.9555
    0.0167  -14.9549
    0.0250  -14.9539
    0.0333  -14.9524
    0.0417  -14.9506
    0.0500  -14.9484
    0.0583  -14.9458
    0.0667  -14.9427
    0.0750  -14.9394
    0.0833  -14.9356
    0.0917  -14.9315
    0.1000  -14.9271
    0.1083  -14.9223
    0.1167  -14.9171
    0.1250  -14.9117
    0.1333  -14.9060
    0.1417  -14.9000
    0.1500  -14.8937
    0.1583  -14.8872
    0.1667  -14.8804
    0.1750  -14.8735
    0.1833  -14.8663
    0.1917  -14.8590
    0.2000  -14.8515
    0.2083  -14.8438
    0.2167  -14.8361
    0.2250  -14.8283
    0.2333  -14.8203
    0.2417  -14.8124
    0.2500  -14.8044
    0.2583  -14.7964
    0.2667  -14.7884
    0.2750  -14.7805
    0.2833  -14.7726
    0.2917  -14.7649
    0.3000  -14.7572
    0.3083  -14.7496
    0.3167  -14.7422
    0.3250  -14.7350
    0.3333  -14.7280
    0.3417  -14.7212
    0.3500  -14.7146
    0.3583  -14.7082
    0.3667  -14.7022
    0.3750  -14.6964
    0.3833  -14.6909
    0.3917  -14.6857
    0.4000  -14.6809
    0.4083  -14.6764
    0.4167  -14.6723
    0.4250  -14.6685
    0.4333  -14.6651
    0.4417  -14.6620
    0.4500  -14.6594
    0.4583  -14.6572
    0.4667  -14.6553
    0.4750  -14.6539
    0.4833  -14.6528
    0.4917  -14.6522
    0.5000  -14.6520
 
    0.0000  -14.9556
    0.0083  -14.9554
    0.0167  -14.9548
    0.0250  -14.9538
    0.0333  -14.9523
    0.0417  -14.9505
    0.0500  -14.9483
    0.0583  -14.9457
    0.0667  -14.9427
    0.0750  -14.9393
    0.0833  -14.9355
    0.0917  -14.9314
    0.1000  -14.9270
    0.1083  -14.9222
    0.1167  -14.9171
    0.1250  -14.9116
    0.1333  -14.9059
    0.1417  -14.8999
    0.1500  -14.8936
    0.1583  -14.8871
    0.1667  -14.8804
    0.1750  -14.8734
    0.1833  -14.8662
    0.1917  -14.8589
    0.2000  -14.8514
    0.2083  -14.8438
    0.2167  -14.8360
    0.2250  -14.8282
    0.2333  -14.8203
    0.2417  -14.8123
    0.2500  -14.8043
    0.2583  -14.7963
    0.2667  -14.7883
    0.2750  -14.7804
    0.2833  -14.7725
    0.2917  -14.7648
    0.3000  -14.7571
    0.3083  -14.7495
    0.3167  -14.7421
    0.3250  -14.7349
    0.3333  -14.7279
    0.3417  -14.7211
    0.3500  -14.7145
    0.3583  -14.7082
    0.3667  -14.7021
    0.3750  -14.6963
    0.3833  -14.6908
    0.3917  -14.6857
    0.4000  -14.6808
    0.4083  -14.6763
    0.4167  -14.6722
    0.4250  -14.6684
    0.4333  -14.6650
    0.4417  -14.6620
    0.4500  -14.6593
    0.4583  -14.6571
    0.4667  -14.6552
    0.4750  -14.6538
    0.4833  -14.6528
    0.4917  -14.6521
    0.5000  -14.6519
 
    0.0000  -14.8234
    0.0083  -14.8232
    0.0167  -14.8224
    0.0250  -14.8212
    0.0333  -14.8195
    0.0417  -14.8172
    0.0500  -14.8145
    0.0583  -14.8114
    0.0667  -14.8077
    0.0750  -14.8036
    0.0833  -14.7991
    0.0917  -14.7941
    0.1000  -14.7886
    0.1083  -14.7828
    0.1167  -14.7765
    0.1250  -14.7699
    0.1333  -14.7628
    0.1417  -14.7554
    0.1500  -14.7477
    0.1583  -14.7396
    0.1667  -14.7313
    0.1750  -14.7226
    0.1833  -14.7137
    0.1917  -14.7045
    0.2000  -14.6951
    0.2083  -14.6855
    0.2167  -14.6757
    0.2250  -14.6658
    0.2333  -14.6557
    0.2417  -14.6456
    0.2500  -14.6354
    0.2583  -14.6251
    0.2667  -14.6148
    0.2750  -14.6045
    0.2833  -14.5943
    0.2917  -14.5841
    0.3000  -14.5741
    0.3083  -14.5641
    0.3167  -14.5543
    0.3250  -14.5447
    0.3333  -14.5354
    0.3417  -14.5262
    0.3500  -14.5173
    0.3583  -14.5088
    0.3667  -14.5005
    0.3750  -14.4926
    0.3833  -14.4851
    0.3917  -14.4780
    0.4000  -14.4713
    0.4083  -14.4650
    0.4167  -14.4593
    0.4250  -14.4540
    0.4333  -14.4492
    0.4417  -14.4449
    0.4500  -14.4412
    0.4583  -14.4380
    0.4667  -14.4354
    0.4750  -14.4334
    0.4833  -14.4319
    0.4917  -14.4310
    0.5000  -14.4307
 
    0.0000   -6.1187
    0.0083   -6.1189
    0.0167   -6.1196
    0.0250   -6.1208
    0.0333   -6.1225
    0.0417   -6.1247
    0.0500   -6.1274
    0.0583   -6.1307
    0.0667   -6.1345
    0.0750   -6.1390
    0.0833   -6.1440
    0.0917   -6.1498
    0.1000   -6.1562
    0.1083   -6.1634
    0.1167   -6.1714
    0.1250   -6.1803
    0.1333   -6.1901
    0.1417   -6.2008
    0.1500   -6.2125
    0.1583   -6.2253
    0.1667   -6.2479
    0.1750   -6.2764
    0.1833   -6.3049
    0.1917   -6.3334
    0.2000   -6.3618
    0.2083   -6.3901
    0.2167   -6.4182
    0.2250   -6.4459
    0.2333   -6.4734
    0.2417   -6.5004
    0.2500   -6.5270
    0.2583   -6.5531
    0.2667   -6.5786
    0.2750   -6.6035
    0.2833   -6.6278
    0.2917   -6.6514
    0.3000   -6.6742
    0.3083   -6.6962
    0.3167   -6.7175
    0.3250   -6.7378
    0.3333   -6.7573
    0.3417   -6.7759
    0.3500   -6.7936
    0.3583   -6.8103
    0.3667   -6.8261
    0.3750   -6.8409
    0.3833   -6.8547
    0.3917   -6.8676
    0.4000   -6.8794
    0.4083   -6.8903
    0.4167   -6.9002
    0.4250   -6.9091
    0.4333   -6.9170
    0.4417   -6.9240
    0.4500   -6.9300
    0.4583   -6.9350
    0.4667   -6.9392
    0.4750   -6.9424
    0.4833   -6.9447
    0.4917   -6.9460
    0.5000   -6.9465
 
    0.0000   -6.1186
    0.0083   -6.1189
    0.0167   -6.1196
    0.0250   -6.1208
    0.0333   -6.1225
    0.0417   -6.1247
    0.0500   -6.1274
    0.0583   -6.1307
    0.0667   -6.1345
    0.0750   -6.1390
    0.0833   -6.1440
    0.0917   -6.1498
    0.1000   -6.1562
    0.1083   -6.1634
    0.1167   -6.1714
    0.1250   -6.1803
    0.1333   -6.1900
    0.1417   -6.2008
    0.1500   -6.2125
    0.1583   -6.2253
    0.1667   -6.2392
    0.1750   -6.2541
    0.1833   -6.2702
    0.1917   -6.2873
    0.2000   -6.3055
    0.2083   -6.3247
    0.2167   -6.3447
    0.2250   -6.3656
    0.2333   -6.3872
    0.2417   -6.4094
    0.2500   -6.4321
    0.2583   -6.4551
    0.2667   -6.4783
    0.2750   -6.5017
    0.2833   -6.5251
    0.2917   -6.5483
    0.3000   -6.5714
    0.3083   -6.5941
    0.3167   -6.6164
    0.3250   -6.6382
    0.3333   -6.6594
    0.3417   -6.6800
    0.3500   -6.6999
    0.3583   -6.7190
    0.3667   -6.7373
    0.3750   -6.7546
    0.3833   -6.7711
    0.3917   -6.7866
    0.4000   -6.8011
    0.4083   -6.8145
    0.4167   -6.8269
    0.4250   -6.8381
    0.4333   -6.8483
    0.4417   -6.8573
    0.4500   -6.8651
    0.4583   -6.8717
    0.4667   -6.8772
    0.4750   -6.8814
    0.4833   -6.8845
    0.4917   -6.8863
    0.5000   -6.8869
 
    0.0000   -6.0441
    0.0083   -6.0446
    0.0167   -6.0459
    0.0250   -6.0481
    0.0333   -6.0512
    0.0417   -6.0551
    0.0500   -6.0599
    0.0583   -6.0657
    0.0667   -6.0722
    0.0750   -6.0797
    0.0833   -6.0880
    0.0917   -6.0972
    0.1000   -6.1072
    0.1083   -6.1181
    0.1167   -6.1298
    0.1250   -6.1423
    0.1333   -6.1557
    0.1417   -6.1698
    0.1500   -6.1913
    0.1583   -6.2195
    0.1667   -6.2392
    0.1750   -6.2541
    0.1833   -6.2702
    0.1917   -6.2873
    0.2000   -6.3055
    0.2083   -6.3246
    0.2167   -6.3447
    0.2250   -6.3656
    0.2333   -6.3872
    0.2417   -6.4094
    0.2500   -6.4321
    0.2583   -6.4551
    0.2667   -6.4783
    0.2750   -6.5017
    0.2833   -6.5251
    0.2917   -6.5483
    0.3000   -6.5713
    0.3083   -6.5941
    0.3167   -6.6164
    0.3250   -6.6382
    0.3333   -6.6594
    0.3417   -6.6800
    0.3500   -6.6999
    0.3583   -6.7190
    0.3667   -6.7373
    0.3750   -6.7546
    0.3833   -6.7711
    0.3917   -6.7866
    0.4000   -6.8011
    0.4083   -6.8145
    0.4167   -6.8269
    0.4250   -6.8381
    0.4333   -6.8483
    0.4417   -6.8573
    0.4500   -6.8651
    0.4583   -6.8717
    0.4667   -6.8772
    0.4750   -6.8814
    0.4833   -6.8845
    0.4917   -6.8863
    0.5000   -6.8869
 
    0.0000   -5.7985
    0.0083   -5.8046
    0.0167   -5.8177
    0.0250   -5.8337
    0.0333   -5.8513
    0.0417   -5.8702
    0.0500   -5.8902
    0.0583   -5.9112
    0.0667   -5.9332
    0.0750   -5.9561
    0.0833   -5.9798
    0.0917   -6.0042
    0.1000   -6.0294
    0.1083   -6.0551
    0.1167   -6.0815
    0.1250   -6.1083
    0.1333   -6.1356
    0.1417   -6.1633
    0.1500   -6.1847
    0.1583   -6.2004
    0.1667   -6.2168
    0.1750   -6.2339
    0.1833   -6.2516
    0.1917   -6.2700
    0.2000   -6.2890
    0.2083   -6.3084
    0.2167   -6.3284
    0.2250   -6.3488
    0.2333   -6.3697
    0.2417   -6.3908
    0.2500   -6.4122
    0.2583   -6.4338
    0.2667   -6.4555
    0.2750   -6.4773
    0.2833   -6.4991
    0.2917   -6.5208
    0.3000   -6.5424
    0.3083   -6.5638
    0.3167   -6.5849
    0.3250   -6.6056
    0.3333   -6.6259
    0.3417   -6.6457
    0.3500   -6.6650
    0.3583   -6.6836
    0.3667   -6.7016
    0.3750   -6.7188
    0.3833   -6.7351
    0.3917   -6.7507
    0.4000   -6.7652
    0.4083   -6.7789
    0.4167   -6.7915
    0.4250   -6.8030
    0.4333   -6.8134
    0.4417   -6.8227
    0.4500   -6.8308
    0.4583   -6.8377
    0.4667   -6.8434
    0.4750   -6.8479
    0.4833   -6.8511
    0.4917   -6.8530
    0.5000   -6.8536
 
    0.0000   -5.7662
    0.0083   -5.7612
    0.0167   -5.7514
    0.0250   -5.7411
    0.0333   -5.7313
    0.0417   -5.7224
    0.0500   -5.7145
    0.0583   -5.7078
    0.0667   -5.7021
    0.0750   -5.6976
    0.0833   -5.6942
    0.0917   -5.6919
    0.1000   -5.6907
    0.1083   -5.6906
    0.1167   -5.6917
    0.1250   -5.6938
    0.1333   -5.6970
    0.1417   -5.7013
    0.1500   -5.7067
    0.1583   -5.7262
    0.1667   -5.7493
    0.1750   -5.7716
    0.1833   -5.7931
    0.1917   -5.8138
    0.2000   -5.8336
    0.2083   -5.8526
    0.2167   -5.8708
    0.2250   -5.8882
    0.2333   -5.9049
    0.2417   -5.9210
    0.2500   -5.9366
    0.2583   -5.9517
    0.2667   -5.9664
    0.2750   -5.9808
    0.2833   -5.9949
    0.2917   -6.0089
    0.3000   -6.0228
    0.3083   -6.0366
    0.3167   -6.0504
    0.3250   -6.0641
    0.3333   -6.0777
    0.3417   -6.0913
    0.3500   -6.1048
    0.3583   -6.1182
    0.3667   -6.1333
    0.3750   -6.1524
    0.3833   -6.1709
    0.3917   -6.1885
    0.4000   -6.2053
    0.4083   -6.2211
    0.4167   -6.2358
    0.4250   -6.2493
    0.4333   -6.2616
    0.4417   -6.2727
    0.4500   -6.2824
    0.4583   -6.2907
    0.4667   -6.2975
    0.4750   -6.3029
    0.4833   -6.3067
    0.4917   -6.3091
    0.5000   -6.3098
 
    0.0000   -5.3394
    0.0083   -5.3418
    0.0167   -5.3489
    0.0250   -5.3600
    0.0333   -5.3744
    0.0417   -5.3917
    0.0500   -5.4111
    0.0583   -5.4321
    0.0667   -5.4546
    0.0750   -5.4780
    0.0833   -5.5022
    0.0917   -5.5270
    0.1000   -5.5521
    0.1083   -5.5775
    0.1167   -5.6030
    0.1250   -5.6283
    0.1333   -5.6534
    0.1417   -5.6782
    0.1500   -5.7025
    0.1583   -5.7262
    0.1667   -5.7493
    0.1750   -5.7716
    0.1833   -5.7931
    0.1917   -5.8138
    0.2000   -5.8336
    0.2083   -5.8526
    0.2167   -5.8708
    0.2250   -5.8882
    0.2333   -5.9049
    0.2417   -5.9210
    0.2500   -5.9366
    0.2583   -5.9516
    0.2667   -5.9664
    0.2750   -5.9808
    0.2833   -5.9949
    0.2917   -6.0089
    0.3000   -6.0228
    0.3083   -6.0366
    0.3167   -6.0503
    0.3250   -6.0640
    0.3333   -6.0777
    0.3417   -6.0913
    0.3500   -6.1048
    0.3583   -6.1182
    0.3667   -6.1314
    0.3750   -6.1443
    0.3833   -6.1570
    0.3917   -6.1692
    0.4000   -6.1810
    0.4083   -6.1923
    0.4167   -6.2028
    0.4250   -6.2127
    0.4333   -6.2218
    0.4417   -6.2300
    0.4500   -6.2372
    0.4583   -6.2434
    0.4667   -6.2486
    0.4750   -6.2527
    0.4833   -6.2556
    0.4917   -6.2574
    0.5000   -6.2580
 
    0.0000   -5.3394
    0.0083   -5.3418
    0.0167   -5.3488
    0.0250   -5.3599
    0.0333   -5.3744
    0.0417   -5.3917
    0.0500   -5.4111
    0.0583   -5.4321
    0.0667   -5.4545
    0.0750   -5.4780
    0.0833   -5.5022
    0.0917   -5.5270
    0.1000   -5.5521
    0.1083   -5.5775
    0.1167   -5.6030
    0.1250   -5.6283
    0.1333   -5.6534
    0.1417   -5.6782
    0.1500   -5.7025
    0.1583   -5.7131
    0.1667   -5.7206
    0.1750   -5.7291
    0.1833   -5.7387
    0.1917   -5.7493
    0.2000   -5.7609
    0.2083   -5.7735
    0.2167   -5.7871
    0.2250   -5.8016
    0.2333   -5.8171
    0.2417   -5.8334
    0.2500   -5.8506
    0.2583   -5.8685
    0.2667   -5.8872
    0.2750   -5.9064
    0.2833   -5.9263
    0.2917   -5.9466
    0.3000   -5.9672
    0.3083   -5.9882
    0.3167   -6.0093
    0.3250   -6.0305
    0.3333   -6.0516
    0.3417   -6.0725
    0.3500   -6.0932
    0.3583   -6.1135
    0.3667   -6.1314
    0.3750   -6.1443
    0.3833   -6.1570
    0.3917   -6.1692
    0.4000   -6.1810
    0.4083   -6.1922
    0.4167   -6.2028
    0.4250   -6.2127
    0.4333   -6.2217
    0.4417   -6.2299
    0.4500   -6.2372
    0.4583   -6.2434
    0.4667   -6.2486
    0.4750   -6.2527
    0.4833   -6.2556
    0.4917   -6.2574
    0.5000   -6.2580
 
    0.0000   -5.1680
    0.0083   -5.1682
    0.0167   -5.1690
    0.0250   -5.1703
    0.0333   -5.1722
    0.0417   -5.1746
    0.0500   -5.1776
    0.0583   -5.1812
    0.0667   -5.1854
    0.0750   -5.1903
    0.0833   -5.1958
    0.0917   -5.2021
    0.1000   -5.2092
    0.1083   -5.2172
    0.1167   -5.2260
    0.1250   -5.2359
    0.1333   -5.2469
    0.1417   -5.2590
    0.1500   -5.2724
    0.1583   -5.2872
    0.1667   -5.3034
    0.1750   -5.3211
    0.1833   -5.3403
    0.1917   -5.3611
    0.2000   -5.3834
    0.2083   -5.4072
    0.2167   -5.4323
    0.2250   -5.4586
    0.2333   -5.4861
    0.2417   -5.5145
    0.2500   -5.5437
    0.2583   -5.5734
    0.2667   -5.6036
    0.2750   -5.6341
    0.2833   -5.6646
    0.2917   -5.6951
    0.3000   -5.7254
    0.3083   -5.7554
    0.3167   -5.7849
    0.3250   -5.8138
    0.3333   -5.8420
    0.3417   -5.8694
    0.3500   -5.8960
    0.3583   -5.9215
    0.3667   -5.9461
    0.3750   -5.9695
    0.3833   -5.9917
    0.3917   -6.0126
    0.4000   -6.0322
    0.4083   -6.0505
    0.4167   -6.0673
    0.4250   -6.0827
    0.4333   -6.0965
    0.4417   -6.1089
    0.4500   -6.1196
    0.4583   -6.1287
    0.4667   -6.1362
    0.4750   -6.1421
    0.4833   -6.1463
    0.4917   -6.1488
    0.5000   -6.1496
 
    0.0000   -5.1645
    0.0083   -5.1646
    0.0167   -5.1649
    0.0250   -5.1653
    0.0333   -5.1659
    0.0417   -5.1667
    0.0500   -5.1677
    0.0583   -5.1689
    0.0667   -5.1702
    0.0750   -5.1716
    0.0833   -5.1733
    0.0917   -5.1751
    0.1000   -5.1770
    0.1083   -5.1791
    0.1167   -5.1813
    0.1250   -5.1836
    0.1333   -5.1861
    0.1417   -5.1887
    0.1500   -5.1914
    0.1583   -5.1941
    0.1667   -5.1970
    0.1750   -5.2000
    0.1833   -5.2030
    0.1917   -5.2061
    0.2000   -5.2093
    0.2083   -5.2125
    0.2167   -5.2158
    0.2250   -5.2191
    0.2333   -5.2224
    0.2417   -5.2257
    0.2500   -5.2290
    0.2583   -5.2323
    0.2667   -5.2356
    0.2750   -5.2389
    0.2833   -5.2422
    0.2917   -5.2454
    0.3000   -5.2485
    0.3083   -5.2516
    0.3167   -5.2690
    0.3250   -5.2862
    0.3333   -5.3027
    0.3417   -5.3185
    0.3500   -5.3335
    0.3583   -5.3476
    0.3667   -5.3607
    0.3750   -5.3729
    0.3833   -5.3841
    0.3917   -5.3971
    0.4000   -5.4227
    0.4083   -5.4470
    0.4167   -5.4698
    0.4250   -5.4909
    0.4333   -5.5101
    0.4417   -5.5273
    0.4500   -5.5424
    0.4583   -5.5553
    0.4667   -5.5660
    0.4750   -5.5743
    0.4833   -5.5803
    0.4917   -5.5839
    0.5000   -5.5851
 
    0.0000   -5.1083
    0.0083   -5.1068
    0.0167   -5.1025
    0.0250   -5.0959
    0.0333   -5.0877
    0.0417   -5.0785
    0.0500   -5.0689
    0.0583   -5.0593
    0.0667   -5.0499
    0.0750   -5.0412
    0.0833   -5.0331
    0.0917   -5.0260
    0.1000   -5.0198
    0.1083   -5.0147
    0.1167   -5.0108
    0.1250   -5.0081
    0.1333   -5.0066
    0.1417   -5.0065
    0.1500   -5.0077
    0.1583   -5.0102
    0.1667   -5.0142
    0.1750   -5.0195
    0.1833   -5.0262
    0.1917   -5.0343
    0.2000   -5.0438
    0.2083   -5.0545
    0.2167   -5.0665
    0.2250   -5.0798
    0.2333   -5.0941
    0.2417   -5.1094
    0.2500   -5.1257
    0.2583   -5.1426
    0.2667   -5.1602
    0.2750   -5.1782
    0.2833   -5.1965
    0.2917   -5.2149
    0.3000   -5.2332
    0.3083   -5.2513
    0.3167   -5.2690
    0.3250   -5.2862
    0.3333   -5.3027
    0.3417   -5.3185
    0.3500   -5.3335
    0.3583   -5.3476
    0.3667   -5.3607
    0.3750   -5.3729
    0.3833   -5.3841
    0.3917   -5.3942
    0.4000   -5.4034
    0.4083   -5.4116
    0.4167   -5.4189
    0.4250   -5.4253
    0.4333   -5.4309
    0.4417   -5.4356
    0.4500   -5.4396
    0.4583   -5.4429
    0.4667   -5.4455
    0.4750   -5.4475
    0.4833   -5.4489
    0.4917   -5.4498
    0.5000   -5.4500
 
    0.0000   -5.1083
    0.0083   -5.1068
    0.0167   -5.1025
    0.0250   -5.0959
    0.0333   -5.0877
    0.0417   -5.0785
    0.0500   -5.0689
    0.0583   -5.0592
    0.0667   -5.0499
    0.0750   -5.0411
    0.0833   -5.0331
    0.0917   -5.0259
    0.1000   -5.0198
    0.1083   -5.0147
    0.1167   -5.0108
    0.1250   -5.0081
    0.1333   -5.0066
    0.1417   -5.0065
    0.1500   -5.0077
    0.1583   -5.0102
    0.1667   -5.0142
    0.1750   -5.0195
    0.1833   -5.0262
    0.1917   -5.0343
    0.2000   -5.0437
    0.2083   -5.0545
    0.2167   -5.0665
    0.2250   -5.0798
    0.2333   -5.0941
    0.2417   -5.1094
    0.2500   -5.1257
    0.2583   -5.1426
    0.2667   -5.1602
    0.2750   -5.1782
    0.2833   -5.1965
    0.2917   -5.2149
    0.3000   -5.2332
    0.3083   -5.2513
    0.3167   -5.2546
    0.3250   -5.2576
    0.3333   -5.2605
    0.3417   -5.2633
    0.3500   -5.2660
    0.3583   -5.2875
    0.3667   -5.3154
    0.3750   -5.3431
    0.3833   -5.3705
    0.3917   -5.3942
    0.4000   -5.4034
    0.4083   -5.4116
    0.4167   -5.4189
    0.4250   -5.4253
    0.4333   -5.4309
    0.4417   -5.4356
    0.4500   -5.4396
    0.4583   -5.4429
    0.4667   -5.4455
    0.4750   -5.4475
    0.4833   -5.4489
    0.4917   -5.4498
    0.5000   -5.4500
 
    0.0000   -4.6418
    0.0083   -4.6421
    0.0167   -4.6429
    0.0250   -4.6442
    0.0333   -4.6461
    0.0417   -4.6485
    0.0500   -4.6515
    0.0583   -4.6550
    0.0667   -4.6590
    0.0750   -4.6635
    0.0833   -4.6685
    0.0917   -4.6740
    0.1000   -4.6800
    0.1083   -4.6865
    0.1167   -4.6935
    0.1250   -4.7010
    0.1333   -4.7089
    0.1417   -4.7255
    0.1500   -4.7518
    0.1583   -4.7775
    0.1667   -4.8023
    0.1750   -4.8261
    0.1833   -4.8487
    0.1917   -4.8702
    0.2000   -4.8903
    0.2083   -4.9090
    0.2167   -4.9264
    0.2250   -4.9425
    0.2333   -4.9573
    0.2417   -4.9709
    0.2500   -4.9834
    0.2583   -4.9948
    0.2667   -5.0053
    0.2750   -5.0285
    0.2833   -5.0541
    0.2917   -5.0794
    0.3000   -5.1045
    0.3083   -5.1295
    0.3167   -5.1546
    0.3250   -5.1801
    0.3333   -5.2061
    0.3417   -5.2327
    0.3500   -5.2599
    0.3583   -5.2685
    0.3667   -5.2710
    0.3750   -5.2734
    0.3833   -5.2756
    0.3917   -5.2777
    0.4000   -5.2797
    0.4083   -5.2815
    0.4167   -5.2832
    0.4250   -5.2847
    0.4333   -5.2861
    0.4417   -5.2874
    0.4500   -5.2884
    0.4583   -5.2894
    0.4667   -5.2901
    0.4750   -5.2907
    0.4833   -5.2911
    0.4917   -5.2914
    0.5000   -5.2914
 
    0.0000   -4.6418
    0.0083   -4.6420
    0.0167   -4.6428
    0.0250   -4.6442
    0.0333   -4.6461
    0.0417   -4.6485
    0.0500   -4.6515
    0.0583   -4.6549
    0.0667   -4.6589
    0.0750   -4.6634
    0.0833   -4.6685
    0.0917   -4.6740
    0.1000   -4.6800
    0.1083   -4.6865
    0.1167   -4.6935
    0.1250   -4.7009
    0.1333   -4.7089
    0.1417   -4.7173
    0.1500   -4.7261
    0.1583   -4.7354
    0.1667   -4.7452
    0.1750   -4.7555
    0.1833   -4.7662
    0.1917   -4.7775
    0.2000   -4.7892
    0.2083   -4.8070
    0.2167   -4.8361
    0.2250   -4.8649
    0.2333   -4.8934
    0.2417   -4.9214
    0.2500   -4.9490
    0.2583   -4.9760
    0.2667   -5.0025
    0.2750   -5.0149
    0.2833   -5.0238
    0.2917   -5.0318
    0.3000   -5.0393
    0.3083   -5.0461
    0.3167   -5.0524
    0.3250   -5.0581
    0.3333   -5.0634
    0.3417   -5.0683
    0.3500   -5.0727
    0.3583   -5.0768
    0.3667   -5.0898
    0.3750   -5.1090
    0.3833   -5.1266
    0.3917   -5.1422
    0.4000   -5.1559
    0.4083   -5.1679
    0.4167   -5.1784
    0.4250   -5.1876
    0.4333   -5.1956
    0.4417   -5.2024
    0.4500   -5.2083
    0.4583   -5.2131
    0.4667   -5.2170
    0.4750   -5.2200
    0.4833   -5.2221
    0.4917   -5.2234
    0.5000   -5.2238
 
    0.0000   -4.4316
    0.0083   -4.4319
    0.0167   -4.4326
    0.0250   -4.4338
    0.0333   -4.4355
    0.0417   -4.4379
    0.0500   -4.4411
    0.0583   -4.4626
    0.0667   -4.4865
    0.0750   -4.5114
    0.0833   -4.5370
    0.0917   -4.5632
    0.1000   -4.5899
    0.1083   -4.6170
    0.1167   -4.6443
    0.1250   -4.6716
    0.1333   -4.6987
    0.1417   -4.7173
    0.1500   -4.7261
    0.1583   -4.7354
    0.1667   -4.7452
    0.1750   -4.7555
    0.1833   -4.7662
    0.1917   -4.7774
    0.2000   -4.7892
    0.2083   -4.8015
    0.2167   -4.8165
    0.2250   -4.8338
    0.2333   -4.8505
    0.2417   -4.8667
    0.2500   -4.8824
    0.2583   -4.8975
    0.2667   -4.9121
    0.2750   -4.9261
    0.2833   -4.9395
    0.2917   -4.9524
    0.3000   -4.9662
    0.3083   -4.9824
    0.3167   -4.9986
    0.3250   -5.0146
    0.3333   -5.0303
    0.3417   -5.0458
    0.3500   -5.0609
    0.3583   -5.0756
    0.3667   -5.0898
    0.3750   -5.1035
    0.3833   -5.1167
    0.3917   -5.1292
    0.4000   -5.1411
    0.4083   -5.1522
    0.4167   -5.1627
    0.4250   -5.1723
    0.4333   -5.1810
    0.4417   -5.1888
    0.4500   -5.1958
    0.4583   -5.2017
    0.4667   -5.2066
    0.4750   -5.2104
    0.4833   -5.2132
    0.4917   -5.2149
    0.5000   -5.2154
 
    0.0000   -4.3963
    0.0083   -4.3976
    0.0167   -4.4017
    0.0250   -4.4083
    0.0333   -4.4172
    0.0417   -4.4282
    0.0500   -4.4410
    0.0583   -4.4555
    0.0667   -4.4713
    0.0750   -4.4882
    0.0833   -4.5061
    0.0917   -4.5246
    0.1000   -4.5438
    0.1083   -4.5634
    0.1167   -4.5833
    0.1250   -4.6034
    0.1333   -4.6237
    0.1417   -4.6440
    0.1500   -4.6642
    0.1583   -4.6842
    0.1667   -4.7041
    0.1750   -4.7238
    0.1833   -4.7431
    0.1917   -4.7621
    0.2000   -4.7807
    0.2083   -4.8015
    0.2167   -4.8143
    0.2250   -4.8277
    0.2333   -4.8416
    0.2417   -4.8559
    0.2500   -4.8708
    0.2583   -4.8861
    0.2667   -4.9017
    0.2750   -4.9176
    0.2833   -4.9337
    0.2917   -4.9499
    0.3000   -4.9661
    0.3083   -4.9824
    0.3167   -4.9985
    0.3250   -5.0145
    0.3333   -5.0303
    0.3417   -5.0457
    0.3500   -5.0608
    0.3583   -5.0755
    0.3667   -5.0890
    0.3750   -5.1035
    0.3833   -5.1166
    0.3917   -5.1292
    0.4000   -5.1410
    0.4083   -5.1522
    0.4167   -5.1626
    0.4250   -5.1722
    0.4333   -5.1810
    0.4417   -5.1888
    0.4500   -5.1957
    0.4583   -5.2016
    0.4667   -5.2065
    0.4750   -5.2104
    0.4833   -5.2132
    0.4917   -5.2148
    0.5000   -5.2154
 
    0.0000   -4.3935
    0.0083   -4.3939
    0.0167   -4.3950
    0.0250   -4.3968
    0.0333   -4.3994
    0.0417   -4.4177
    0.0500   -4.4396
    0.0583   -4.4450
    0.0667   -4.4500
    0.0750   -4.4564
    0.0833   -4.4643
    0.0917   -4.4742
    0.1000   -4.4863
    0.1083   -4.5009
    0.1167   -4.5180
    0.1250   -4.5375
    0.1333   -4.5593
    0.1417   -4.5830
    0.1500   -4.6082
    0.1583   -4.6348
    0.1667   -4.6623
    0.1750   -4.6906
    0.1833   -4.7194
    0.1917   -4.7485
    0.2000   -4.7778
    0.2083   -4.7988
    0.2167   -4.8143
    0.2250   -4.8277
    0.2333   -4.8416
    0.2417   -4.8559
    0.2500   -4.8708
    0.2583   -4.8860
    0.2667   -4.9016
    0.2750   -4.9175
    0.2833   -4.9336
    0.2917   -4.9499
    0.3000   -4.9647
    0.3083   -4.9765
    0.3167   -4.9877
    0.3250   -4.9983
    0.3333   -5.0084
    0.3417   -5.0180
    0.3500   -5.0407
    0.3583   -5.0663
    0.3667   -5.0806
    0.3750   -5.0840
    0.3833   -5.0871
    0.3917   -5.0899
    0.4000   -5.0924
    0.4083   -5.0947
    0.4167   -5.0967
    0.4250   -5.0985
    0.4333   -5.1001
    0.4417   -5.1014
    0.4500   -5.1026
    0.4583   -5.1035
    0.4667   -5.1043
    0.4750   -5.1049
    0.4833   -5.1054
    0.4917   -5.1056
    0.5000   -5.1057
 
    0.0000   -4.3935
    0.0083   -4.3938
    0.0167   -4.3950
    0.0250   -4.3968
    0.0333   -4.3994
    0.0417   -4.4028
    0.0500   -4.4068
    0.0583   -4.4116
    0.0667   -4.4170
    0.0750   -4.4232
    0.0833   -4.4300
    0.0917   -4.4374
    0.1000   -4.4455
    0.1083   -4.4541
    0.1167   -4.4634
    0.1250   -4.4731
    0.1333   -4.4833
    0.1417   -4.4940
    0.1500   -4.5051
    0.1583   -4.5166
    0.1667   -4.5283
    0.1750   -4.5403
    0.1833   -4.5525
    0.1917   -4.5648
    0.2000   -4.5771
    0.2083   -4.5893
    0.2167   -4.6014
    0.2250   -4.6134
    0.2333   -4.6250
    0.2417   -4.6363
    0.2500   -4.6473
    0.2583   -4.6578
    0.2667   -4.6679
    0.2750   -4.7016
    0.2833   -4.7438
    0.2917   -4.7864
    0.3000   -4.8286
    0.3083   -4.8697
    0.3167   -4.9091
    0.3250   -4.9461
    0.3333   -4.9806
    0.3417   -5.0122
    0.3500   -5.0270
    0.3583   -5.0355
    0.3667   -5.0434
    0.3750   -5.0509
    0.3833   -5.0578
    0.3917   -5.0642
    0.4000   -5.0701
    0.4083   -5.0756
    0.4167   -5.0805
    0.4250   -5.0849
    0.4333   -5.0889
    0.4417   -5.0924
    0.4500   -5.0954
    0.4583   -5.0979
    0.4667   -5.1000
    0.4750   -5.1016
    0.4833   -5.1028
    0.4917   -5.1035
    0.5000   -5.1037
 
    0.0000   -4.3401
    0.0083   -4.3466
    0.0167   -4.3606
    0.0250   -4.3779
    0.0333   -4.3970
    0.0417   -4.4028
    0.0500   -4.4068
    0.0583   -4.4116
    0.0667   -4.4170
    0.0750   -4.4232
    0.0833   -4.4300
    0.0917   -4.4374
    0.1000   -4.4455
    0.1083   -4.4541
    0.1167   -4.4633
    0.1250   -4.4731
    0.1333   -4.4833
    0.1417   -4.4940
    0.1500   -4.5051
    0.1583   -4.5166
    0.1667   -4.5283
    0.1750   -4.5403
    0.1833   -4.5525
    0.1917   -4.5648
    0.2000   -4.5771
    0.2083   -4.5893
    0.2167   -4.6014
    0.2250   -4.6134
    0.2333   -4.6250
    0.2417   -4.6363
    0.2500   -4.6473
    0.2583   -4.6578
    0.2667   -4.6678
    0.2750   -4.6775
    0.2833   -4.6866
    0.2917   -4.6953
    0.3000   -4.7036
    0.3083   -4.7114
    0.3167   -4.7188
    0.3250   -4.7258
    0.3333   -4.7324
    0.3417   -4.7386
    0.3500   -4.7444
    0.3583   -4.7499
    0.3667   -4.7551
    0.3750   -4.7599
    0.3833   -4.7644
    0.3917   -4.7685
    0.4000   -4.7723
    0.4083   -4.7758
    0.4167   -4.7790
    0.4250   -4.7819
    0.4333   -4.7845
    0.4417   -4.7867
    0.4500   -4.7887
    0.4583   -4.7903
    0.4667   -4.7917
    0.4750   -4.7927
    0.4833   -4.7935
    0.4917   -4.7939
    0.5000   -4.7941
 
    0.0000   -4.3046
    0.0083   -4.2995
    0.0167   -4.2895
    0.0250   -4.2791
    0.0333   -4.2694
    0.0417   -4.2646
    0.0500   -4.2744
    0.0583   -4.2855
    0.0667   -4.2978
    0.0750   -4.3108
    0.0833   -4.3243
    0.0917   -4.3378
    0.1000   -4.3510
    0.1083   -4.3634
    0.1167   -4.3750
    0.1250   -4.3857
    0.1333   -4.3957
    0.1417   -4.4050
    0.1500   -4.4141
    0.1583   -4.4230
    0.1667   -4.4320
    0.1750   -4.4413
    0.1833   -4.4511
    0.1917   -4.4615
    0.2000   -4.4729
    0.2083   -4.4856
    0.2167   -4.5000
    0.2250   -4.5168
    0.2333   -4.5368
    0.2417   -4.5608
    0.2500   -4.5897
    0.2583   -4.6233
    0.2667   -4.6610
    0.2750   -4.6775
    0.2833   -4.6866
    0.2917   -4.6953
    0.3000   -4.7036
    0.3083   -4.7114
    0.3167   -4.7188
    0.3250   -4.7258
    0.3333   -4.7324
    0.3417   -4.7386
    0.3500   -4.7444
    0.3583   -4.7499
    0.3667   -4.7551
    0.3750   -4.7599
    0.3833   -4.7643
    0.3917   -4.7685
    0.4000   -4.7723
    0.4083   -4.7758
    0.4167   -4.7790
    0.4250   -4.7819
    0.4333   -4.7845
    0.4417   -4.7867
    0.4500   -4.7887
    0.4583   -4.7903
    0.4667   -4.7917
    0.4750   -4.7927
    0.4833   -4.7935
    0.4917   -4.7939
    0.5000   -4.7941
 
    0.0000   -4.2411
    0.0083   -4.2421
    0.0167   -4.2450
    0.0250   -4.2497
    0.0333   -4.2563
    0.0417   -4.2609
    0.0500   -4.2536
    0.0583   -4.2477
    0.0667   -4.2431
    0.0750   -4.2399
    0.0833   -4.2380
    0.0917   -4.2375
    0.1000   -4.2381
    0.1083   -4.2401
    0.1167   -4.2431
    0.1250   -4.2474
    0.1333   -4.2526
    0.1417   -4.2589
    0.1500   -4.2661
    0.1583   -4.2742
    0.1667   -4.2830
    0.1750   -4.2926
    0.1833   -4.3029
    0.1917   -4.3138
    0.2000   -4.3252
    0.2083   -4.3370
    0.2167   -4.3493
    0.2250   -4.3619
    0.2333   -4.3748
    0.2417   -4.3891
    0.2500   -4.4129
    0.2583   -4.4356
    0.2667   -4.4572
    0.2750   -4.4775
    0.2833   -4.4968
    0.2917   -4.5150
    0.3000   -4.5321
    0.3083   -4.5482
    0.3167   -4.5635
    0.3250   -4.5778
    0.3333   -4.5913
    0.3417   -4.6039
    0.3500   -4.6158
    0.3583   -4.6270
    0.3667   -4.6374
    0.3750   -4.6471
    0.3833   -4.6562
    0.3917   -4.6645
    0.4000   -4.6723
    0.4083   -4.6794
    0.4167   -4.6858
    0.4250   -4.6917
    0.4333   -4.6969
    0.4417   -4.7015
    0.4500   -4.7054
    0.4583   -4.7088
    0.4667   -4.7115
    0.4750   -4.7137
    0.4833   -4.7152
    0.4917   -4.7161
    0.5000   -4.7164
 
    0.0000   -4.0990
    0.0083   -4.0986
    0.0167   -4.0975
    0.0250   -4.0957
    0.0333   -4.0934
    0.0417   -4.0910
    0.0500   -4.0885
    0.0583   -4.0863
    0.0667   -4.0846
    0.0750   -4.0835
    0.0833   -4.0831
    0.0917   -4.0836
    0.1000   -4.0851
    0.1083   -4.0876
    0.1167   -4.0912
    0.1250   -4.0959
    0.1333   -4.1017
    0.1417   -4.1086
    0.1500   -4.1166
    0.1583   -4.1255
    0.1667   -4.1354
    0.1750   -4.1610
    0.1833   -4.1922
    0.1917   -4.2229
    0.2000   -4.2529
    0.2083   -4.2822
    0.2167   -4.3105
    0.2250   -4.3378
    0.2333   -4.3640
    0.2417   -4.3890
    0.2500   -4.4129
    0.2583   -4.4356
    0.2667   -4.4571
    0.2750   -4.4775
    0.2833   -4.4968
    0.2917   -4.5149
    0.3000   -4.5321
    0.3083   -4.5482
    0.3167   -4.5634
    0.3250   -4.5778
    0.3333   -4.5913
    0.3417   -4.6039
    0.3500   -4.6158
    0.3583   -4.6270
    0.3667   -4.6374
    0.3750   -4.6471
    0.3833   -4.6562
    0.3917   -4.6645
    0.4000   -4.6723
    0.4083   -4.6794
    0.4167   -4.6858
    0.4250   -4.6916
    0.4333   -4.6968
    0.4417   -4.7014
    0.4500   -4.7054
    0.4583   -4.7088
    0.4667   -4.7115
    0.4750   -4.7137
    0.4833   -4.7152
    0.4917   -4.7161
    0.5000   -4.7164
 
    0.0000   -3.8153
    0.0083   -3.8160
    0.0167   -3.8179
    0.0250   -3.8210
    0.0333   -3.8253
    0.0417   -3.8309
    0.0500   -3.8376
    0.0583   -3.8454
    0.0667   -3.8542
    0.0750   -3.8640
    0.0833   -3.8748
    0.0917   -3.8864
    0.1000   -3.8988
    0.1083   -3.9123
    0.1167   -3.9417
    0.1250   -3.9719
    0.1333   -4.0027
    0.1417   -4.0341
    0.1500   -4.0658
    0.1583   -4.0976
    0.1667   -4.1294
    0.1750   -4.1609
    0.1833   -4.1921
    0.1917   -4.2229
    0.2000   -4.2529
    0.2083   -4.2821
    0.2167   -4.3105
    0.2250   -4.3378
    0.2333   -4.3640
    0.2417   -4.3879
    0.2500   -4.4012
    0.2583   -4.4145
    0.2667   -4.4279
    0.2750   -4.4462
    0.2833   -4.4636
    0.2917   -4.4786
    0.3000   -4.4919
    0.3083   -4.5039
    0.3167   -4.5150
    0.3250   -4.5253
    0.3333   -4.5350
    0.3417   -4.5441
    0.3500   -4.5542
    0.3583   -4.5652
    0.3667   -4.5757
    0.3750   -4.5858
    0.3833   -4.5953
    0.3917   -4.6043
    0.4000   -4.6128
    0.4083   -4.6207
    0.4167   -4.6279
    0.4250   -4.6346
    0.4333   -4.6406
    0.4417   -4.6459
    0.4500   -4.6506
    0.4583   -4.6546
    0.4667   -4.6578
    0.4750   -4.6604
    0.4833   -4.6622
    0.4917   -4.6633
    0.5000   -4.6637
 
    0.0000   -3.6861
    0.0083   -3.6878
    0.0167   -3.6929
    0.0250   -3.7013
    0.0333   -3.7127
    0.0417   -3.7268
    0.0500   -3.7435
    0.0583   -3.7624
    0.0667   -3.7834
    0.0750   -3.8062
    0.0833   -3.8307
    0.0917   -3.8566
    0.1000   -3.8839
    0.1083   -3.9122
    0.1167   -3.9416
    0.1250   -3.9718
    0.1333   -4.0027
    0.1417   -4.0340
    0.1500   -4.0657
    0.1583   -4.0975
    0.1667   -4.1293
    0.1750   -4.1463
    0.1833   -4.1580
    0.1917   -4.1704
    0.2000   -4.1836
    0.2083   -4.1973
    0.2167   -4.2116
    0.2250   -4.2476
    0.2333   -4.2936
    0.2417   -4.3350
    0.2500   -4.3708
    0.2583   -4.4009
    0.2667   -4.4257
    0.2750   -4.4413
    0.2833   -4.4547
    0.2917   -4.4679
    0.3000   -4.4810
    0.3083   -4.4939
    0.3167   -4.5066
    0.3250   -4.5190
    0.3333   -4.5311
    0.3417   -4.5429
    0.3500   -4.5527
    0.3583   -4.5609
    0.3667   -4.5686
    0.3750   -4.5758
    0.3833   -4.5826
    0.3917   -4.5890
    0.4000   -4.5950
    0.4083   -4.6005
    0.4167   -4.6055
    0.4250   -4.6101
    0.4333   -4.6143
    0.4417   -4.6179
    0.4500   -4.6211
    0.4583   -4.6239
    0.4667   -4.6261
    0.4750   -4.6278
    0.4833   -4.6291
    0.4917   -4.6298
    0.5000   -4.6301
 
    0.0000   -3.6860
    0.0083   -3.6878
    0.0167   -3.6929
    0.0250   -3.7013
    0.0333   -3.7126
    0.0417   -3.7268
    0.0500   -3.7434
    0.0583   -3.7624
    0.0667   -3.7833
    0.0750   -3.8061
    0.0833   -3.8306
    0.0917   -3.8565
    0.1000   -3.8838
    0.1083   -3.9120
    0.1167   -3.9258
    0.1250   -3.9402
    0.1333   -3.9551
    0.1417   -3.9705
    0.1500   -3.9862
    0.1583   -4.0023
    0.1667   -4.0186
    0.1750   -4.0352
    0.1833   -4.0518
    0.1917   -4.0686
    0.2000   -4.0915
    0.2083   -4.1457
    0.2167   -4.1980
    0.2250   -4.2264
    0.2333   -4.2415
    0.2417   -4.2569
    0.2500   -4.2726
    0.2583   -4.2883
    0.2667   -4.3042
    0.2750   -4.3200
    0.2833   -4.3357
    0.2917   -4.3514
    0.3000   -4.3668
    0.3083   -4.3820
    0.3167   -4.3968
    0.3250   -4.4113
    0.3333   -4.4254
    0.3417   -4.4390
    0.3500   -4.4522
    0.3583   -4.4648
    0.3667   -4.4769
    0.3750   -4.4884
    0.3833   -4.4992
    0.3917   -4.5095
    0.4000   -4.5190
    0.4083   -4.5279
    0.4167   -4.5360
    0.4250   -4.5434
    0.4333   -4.5501
    0.4417   -4.5560
    0.4500   -4.5612
    0.4583   -4.5656
    0.4667   -4.5692
    0.4750   -4.5720
    0.4833   -4.5740
    0.4917   -4.5752
    0.5000   -4.5756
 
    0.0000   -3.5526
    0.0083   -3.5529
    0.0167   -3.5540
    0.0250   -3.5559
    0.0333   -3.5588
    0.0417   -3.5629
    0.0500   -3.5681
    0.0583   -3.5747
    0.0667   -3.5827
    0.0750   -3.5920
    0.0833   -3.6026
    0.0917   -3.6144
    0.1000   -3.6274
    0.1083   -3.6414
    0.1167   -3.6563
    0.1250   -3.6720
    0.1333   -3.6884
    0.1417   -3.7054
    0.1500   -3.7553
    0.1583   -3.8109
    0.1667   -3.8671
    0.1750   -3.9236
    0.1833   -3.9800
    0.1917   -4.0362
    0.2000   -4.0854
    0.2083   -4.1022
    0.2167   -4.1189
    0.2250   -4.1355
    0.2333   -4.1520
    0.2417   -4.1683
    0.2500   -4.1844
    0.2583   -4.2002
    0.2667   -4.2158
    0.2750   -4.2310
    0.2833   -4.2459
    0.2917   -4.2604
    0.3000   -4.2745
    0.3083   -4.2882
    0.3167   -4.3014
    0.3250   -4.3142
    0.3333   -4.3265
    0.3417   -4.3383
    0.3500   -4.3496
    0.3583   -4.3604
    0.3667   -4.3706
    0.3750   -4.3803
    0.3833   -4.3893
    0.3917   -4.3978
    0.4000   -4.4058
    0.4083   -4.4131
    0.4167   -4.4198
    0.4250   -4.4259
    0.4333   -4.4313
    0.4417   -4.4362
    0.4500   -4.4404
    0.4583   -4.4439
    0.4667   -4.4468
    0.4750   -4.4491
    0.4833   -4.4507
    0.4917   -4.4517
    0.5000   -4.4520
 
    0.0000   -3.5526
    0.0083   -3.5529
    0.0167   -3.5540
    0.0250   -3.5559
    0.0333   -3.5588
    0.0417   -3.5629
    0.0500   -3.5681
    0.0583   -3.5747
    0.0667   -3.5827
    0.0750   -3.5920
    0.0833   -3.6026
    0.0917   -3.6144
    0.1000   -3.6274
    0.1083   -3.6414
    0.1167   -3.6563
    0.1250   -3.6720
    0.1333   -3.6884
    0.1417   -3.7054
    0.1500   -3.7227
    0.1583   -3.7404
    0.1667   -3.7583
    0.1750   -3.7764
    0.1833   -3.7944
    0.1917   -3.8124
    0.2000   -3.8303
    0.2083   -3.8480
    0.2167   -3.8655
    0.2250   -3.8827
    0.2333   -3.8995
    0.2417   -3.9160
    0.2500   -3.9320
    0.2583   -3.9477
    0.2667   -3.9629
    0.2750   -3.9776
    0.2833   -3.9918
    0.2917   -4.0056
    0.3000   -4.0188
    0.3083   -4.0315
    0.3167   -4.0437
    0.3250   -4.0554
    0.3333   -4.0665
    0.3417   -4.0771
    0.3500   -4.0872
    0.3583   -4.0967
    0.3667   -4.1057
    0.3750   -4.1141
    0.3833   -4.1220
    0.3917   -4.1294
    0.4000   -4.1362
    0.4083   -4.1425
    0.4167   -4.1482
    0.4250   -4.1534
    0.4333   -4.1580
    0.4417   -4.1621
    0.4500   -4.1656
    0.4583   -4.1686
    0.4667   -4.1711
    0.4750   -4.1730
    0.4833   -4.1743
    0.4917   -4.1752
    0.5000   -4.1754
 
    0.0000   -3.1484
    0.0083   -3.1507
    0.0167   -3.1576
    0.0250   -3.1690
    0.0333   -3.1849
    0.0417   -3.2050
    0.0500   -3.2292
    0.0583   -3.2573
    0.0667   -3.2892
    0.0750   -3.3245
    0.0833   -3.3630
    0.0917   -3.4045
    0.1000   -3.4487
    0.1083   -3.4953
    0.1167   -3.5440
    0.1250   -3.5947
    0.1333   -3.6470
    0.1417   -3.7006
    0.1500   -3.7227
    0.1583   -3.7404
    0.1667   -3.7583
    0.1750   -3.7764
    0.1833   -3.7944
    0.1917   -3.8124
    0.2000   -3.8303
    0.2083   -3.8480
    0.2167   -3.8655
    0.2250   -3.8827
    0.2333   -3.8995
    0.2417   -3.9160
    0.2500   -3.9320
    0.2583   -3.9477
    0.2667   -3.9629
    0.2750   -3.9776
    0.2833   -3.9918
    0.2917   -4.0056
    0.3000   -4.0188
    0.3083   -4.0315
    0.3167   -4.0437
    0.3250   -4.0554
    0.3333   -4.0665
    0.3417   -4.0771
    0.3500   -4.0872
    0.3583   -4.0967
    0.3667   -4.1057
    0.3750   -4.1141
    0.3833   -4.1220
    0.3917   -4.1294
    0.4000   -4.1362
    0.4083   -4.1424
    0.4167   -4.1482
    0.4250   -4.1533
    0.4333   -4.1580
    0.4417   -4.1621
    0.4500   -4.1656
    0.4583   -4.1686
    0.4667   -4.1710
    0.4750   -4.1729
    0.4833   -4.1743
    0.4917   -4.1751
    0.5000   -4.1754
 
    0.0000   -1.9348
    0.0083   -1.9335
    0.0167   -1.9297
    0.0250   -1.9234
    0.0333   -1.9147
    0.0417   -1.9035
    0.0500   -1.8899
    0.0583   -1.8741
    0.0667   -1.8560
    0.0750   -1.8357
    0.0833   -1.8134
    0.0917   -1.7891
    0.1000   -1.7630
    0.1083   -1.7351
    0.1167   -1.7055
    0.1250   -1.6745
    0.1333   -1.6420
    0.1417   -1.6081
    0.1500   -1.5964
    0.1583   -1.5912
    0.1667   -1.5855
    0.1750   -1.5795
    0.1833   -1.5730
    0.1917   -1.5662
    0.2000   -1.5589
    0.2083   -1.5513
    0.2167   -1.5433
    0.2250   -1.5349
    0.2333   -1.5261
    0.2417   -1.5170
    0.2500   -1.5076
    0.2583   -1.4979
    0.2667   -1.4879
    0.2750   -1.4777
    0.2833   -1.4672
    0.2917   -1.4565
    0.3000   -1.4456
    0.3083   -1.4346
    0.3167   -1.4234
    0.3250   -1.4121
    0.3333   -1.4007
    0.3417   -1.3893
    0.3500   -1.3780
    0.3583   -1.3667
    0.3667   -1.3554
    0.3750   -1.3444
    0.3833   -1.3335
    0.3917   -1.3230
    0.4000   -1.3127
    0.4083   -1.3029
    0.4167   -1.2935
    0.4250   -1.2847
    0.4333   -1.2766
    0.4417   -1.2691
    0.4500   -1.2625
    0.4583   -1.2567
    0.4667   -1.2518
    0.4750   -1.2480
    0.4833   -1.2452
    0.4917   -1.2435
    0.5000   -1.2429
 
    0.0000   -1.9348
    0.0083   -1.9335
    0.0167   -1.9297
    0.0250   -1.9234
    0.0333   -1.9147
    0.0417   -1.9035
    0.0500   -1.8899
    0.0583   -1.8741
    0.0667   -1.8560
    0.0750   -1.8357
    0.0833   -1.8134
    0.0917   -1.7891
    0.1000   -1.7630
    0.1083   -1.7351
    0.1167   -1.7055
    0.1250   -1.6745
    0.1333   -1.6420
    0.1417   -1.6081
    0.1500   -1.5732
    0.1583   -1.5371
    0.1667   -1.5001
    0.1750   -1.4623
    0.1833   -1.4238
    0.1917   -1.3848
    0.2000   -1.3454
    0.2083   -1.3058
    0.2167   -1.2661
    0.2250   -1.2266
    0.2333   -1.1873
    0.2417   -1.1512
    0.2500   -1.1334
    0.2583   -1.1151
    0.2667   -1.0964
    0.2750   -1.0773
    0.2833   -1.0579
    0.2917   -1.0381
    0.3000   -1.0180
    0.3083   -0.9977
    0.3167   -0.9772
    0.3250   -0.9566
    0.3333   -0.9359
    0.3417   -0.9152
    0.3500   -0.8946
    0.3583   -0.8741
    0.3667   -0.8539
    0.3750   -0.8340
    0.3833   -0.8146
    0.3917   -0.7958
    0.4000   -0.7776
    0.4083   -0.7602
    0.4167   -0.7437
    0.4250   -0.7283
    0.4333   -0.7141
    0.4417   -0.7012
    0.4500   -0.6897
    0.4583   -0.6798
    0.4667   -0.6715
    0.4750   -0.6650
    0.4833   -0.6602
    0.4917   -0.6574
    0.5000   -0.6564
 
    0.0000   -1.6339
    0.0083   -1.6339
    0.0167   -1.6336
    0.0250   -1.6332
    0.0333   -1.6325
    0.0417   -1.6317
    0.0500   -1.6307
    0.0583   -1.6295
    0.0667   -1.6280
    0.0750   -1.6263
    0.0833   -1.6243
    0.0917   -1.6220
    0.1000   -1.6194
    0.1083   -1.6165
    0.1167   -1.6132
    0.1250   -1.6096
    0.1333   -1.6056
    0.1417   -1.6012
    0.1500   -1.5731
    0.1583   -1.5371
    0.1667   -1.5001
    0.1750   -1.4623
    0.1833   -1.4238
    0.1917   -1.3848
    0.2000   -1.3454
    0.2083   -1.3058
    0.2167   -1.2661
    0.2250   -1.2266
    0.2333   -1.1873
    0.2417   -1.1485
    0.2500   -1.1104
    0.2583   -1.0731
    0.2667   -1.0370
    0.2750   -1.0020
    0.2833   -0.9684
    0.2917   -0.9364
    0.3000   -0.9059
    0.3083   -0.8771
    0.3167   -0.8500
    0.3250   -0.8245
    0.3333   -0.8006
    0.3417   -0.7783
    0.3500   -0.7575
    0.3583   -0.7380
    0.3667   -0.7200
    0.3750   -0.7032
    0.3833   -0.6877
    0.3917   -0.6734
    0.4000   -0.6603
    0.4083   -0.6483
    0.4167   -0.6374
    0.4250   -0.6276
    0.4333   -0.6189
    0.4417   -0.6113
    0.4500   -0.6047
    0.4583   -0.5991
    0.4667   -0.5946
    0.4750   -0.5910
    0.4833   -0.5885
    0.4917   -0.5870
    0.5000   -0.5865
 
    0.0000   -1.4798
    0.0083   -1.4787
    0.0167   -1.4755
    0.0250   -1.4702
    0.0333   -1.4628
    0.0417   -1.4534
    0.0500   -1.4420
    0.0583   -1.4286
    0.0667   -1.4133
    0.0750   -1.3962
    0.0833   -1.3807
    0.0917   -1.3742
    0.1000   -1.3670
    0.1083   -1.3592
    0.1167   -1.3508
    0.1250   -1.3417
    0.1333   -1.3321
    0.1417   -1.3218
    0.1500   -1.3108
    0.1583   -1.2993
    0.1667   -1.2871
    0.1750   -1.2743
    0.1833   -1.2609
    0.1917   -1.2469
    0.2000   -1.2324
    0.2083   -1.2172
    0.2167   -1.2015
    0.2250   -1.1852
    0.2333   -1.1685
    0.2417   -1.1485
    0.2500   -1.1104
    0.2583   -1.0731
    0.2667   -1.0369
    0.2750   -1.0020
    0.2833   -0.9684
    0.2917   -0.9364
    0.3000   -0.9059
    0.3083   -0.8771
    0.3167   -0.8500
    0.3250   -0.8245
    0.3333   -0.8006
    0.3417   -0.7783
    0.3500   -0.7574
    0.3583   -0.7380
    0.3667   -0.7200
    0.3750   -0.7032
    0.3833   -0.6877
    0.3917   -0.6734
    0.4000   -0.6602
    0.4083   -0.6483
    0.4167   -0.6374
    0.4250   -0.6276
    0.4333   -0.6189
    0.4417   -0.6112
    0.4500   -0.6046
    0.4583   -0.5991
    0.4667   -0.5945
    0.4750   -0.5910
    0.4833   -0.5885
    0.4917   -0.5870
    0.5000   -0.5865
 
    0.0000   -1.4117
    0.0083   -1.4114
    0.0167   -1.4105
    0.0250   -1.4089
    0.0333   -1.4067
    0.0417   -1.4040
    0.0500   -1.4005
    0.0583   -1.3965
    0.0667   -1.3919
    0.0750   -1.3866
    0.0833   -1.3774
    0.0917   -1.3569
    0.1000   -1.3347
    0.1083   -1.3111
    0.1167   -1.2860
    0.1250   -1.2596
    0.1333   -1.2319
    0.1417   -1.2031
    0.1500   -1.1731
    0.1583   -1.1421
    0.1667   -1.1103
    0.1750   -1.0775
    0.1833   -1.0561
    0.1917   -1.0342
    0.2000   -1.0126
    0.2083   -1.0005
    0.2167   -0.9880
    0.2250   -0.9751
    0.2333   -0.9618
    0.2417   -0.9481
    0.2500   -0.9340
    0.2583   -0.9196
    0.2667   -0.9049
    0.2750   -0.8899
    0.2833   -0.8746
    0.2917   -0.8590
    0.3000   -0.8433
    0.3083   -0.8273
    0.3167   -0.8112
    0.3250   -0.7949
    0.3333   -0.7786
    0.3417   -0.7622
    0.3500   -0.7458
    0.3583   -0.7295
    0.3667   -0.7133
    0.3750   -0.6972
    0.3833   -0.6813
    0.3917   -0.6657
    0.4000   -0.6505
    0.4083   -0.6358
    0.4167   -0.6216
    0.4250   -0.6081
    0.4333   -0.5954
    0.4417   -0.5836
    0.4500   -0.5729
    0.4583   -0.5634
    0.4667   -0.5611
    0.4750   -0.5653
    0.4833   -0.5684
    0.4917   -0.5702
    0.5000   -0.5709
 
    0.0000   -1.2759
    0.0083   -1.2756
    0.0167   -1.2745
    0.0250   -1.2727
    0.0333   -1.2701
    0.0417   -1.2667
    0.0500   -1.2625
    0.0583   -1.2575
    0.0667   -1.2515
    0.0750   -1.2446
    0.0833   -1.2366
    0.0917   -1.2277
    0.1000   -1.2176
    0.1083   -1.2065
    0.1167   -1.1942
    0.1250   -1.1809
    0.1333   -1.1664
    0.1417   -1.1507
    0.1500   -1.1339
    0.1583   -1.1161
    0.1667   -1.0971
    0.1750   -1.0771
    0.1833   -1.0440
    0.1917   -1.0243
    0.2000   -1.0113
    0.2083   -0.9876
    0.2167   -0.9631
    0.2250   -0.9378
    0.2333   -0.9119
    0.2417   -0.8854
    0.2500   -0.8584
    0.2583   -0.8310
    0.2667   -0.8032
    0.2750   -0.7752
    0.2833   -0.7470
    0.2917   -0.7188
    0.3000   -0.6907
    0.3083   -0.6628
    0.3167   -0.6353
    0.3250   -0.6084
    0.3333   -0.5824
    0.3417   -0.5578
    0.3500   -0.5353
    0.3583   -0.5159
    0.3667   -0.5015
    0.3750   -0.4934
    0.3833   -0.4919
    0.3917   -0.4953
    0.4000   -0.5017
    0.4083   -0.5095
    0.4167   -0.5180
    0.4250   -0.5265
    0.4333   -0.5348
    0.4417   -0.5426
    0.4500   -0.5497
    0.4583   -0.5559
    0.4667   -0.5554
    0.4750   -0.5489
    0.4833   -0.5442
    0.4917   -0.5413
    0.5000   -0.5403
 
    0.0000   -1.1576
    0.0083   -1.1573
    0.0167   -1.1566
    0.0250   -1.1553
    0.0333   -1.1535
    0.0417   -1.1513
    0.0500   -1.1485
    0.0583   -1.1452
    0.0667   -1.1414
    0.0750   -1.1371
    0.0833   -1.1323
    0.0917   -1.1269
    0.1000   -1.1211
    0.1083   -1.1148
    0.1167   -1.1079
    0.1250   -1.1006
    0.1333   -1.0928
    0.1417   -1.0844
    0.1500   -1.0756
    0.1583   -1.0663
    0.1667   -1.0565
    0.1750   -1.0462
    0.1833   -1.0355
    0.1917   -1.0098
    0.2000   -0.9750
    0.2083   -0.9397
    0.2167   -0.9039
    0.2250   -0.8678
    0.2333   -0.8313
    0.2417   -0.7946
    0.2500   -0.7577
    0.2583   -0.7207
    0.2667   -0.6837
    0.2750   -0.6467
    0.2833   -0.6104
    0.2917   -0.5887
    0.3000   -0.5671
    0.3083   -0.5458
    0.3167   -0.5250
    0.3250   -0.5050
    0.3333   -0.4861
    0.3417   -0.4683
    0.3500   -0.4517
    0.3583   -0.4363
    0.3667   -0.4222
    0.3750   -0.4091
    0.3833   -0.3972
    0.3917   -0.3862
    0.4000   -0.3763
    0.4083   -0.3672
    0.4167   -0.3590
    0.4250   -0.3516
    0.4333   -0.3451
    0.4417   -0.3393
    0.4500   -0.3344
    0.4583   -0.3302
    0.4667   -0.3268
    0.4750   -0.3241
    0.4833   -0.3222
    0.4917   -0.3211
    0.5000   -0.3207
 
    0.0000   -0.9139
    0.0083   -0.9137
    0.0167   -0.9134
    0.0250   -0.9128
    0.0333   -0.9119
    0.0417   -0.9108
    0.0500   -0.9094
    0.0583   -0.9076
    0.0667   -0.9054
    0.0750   -0.9029
    0.0833   -0.8999
    0.0917   -0.8964
    0.1000   -0.8924
    0.1083   -0.8878
    0.1167   -0.8826
    0.1250   -0.8767
    0.1333   -0.8702
    0.1417   -0.8630
    0.1500   -0.8550
    0.1583   -0.8462
    0.1667   -0.8367
    0.1750   -0.8263
    0.1833   -0.8150
    0.1917   -0.8029
    0.2000   -0.7899
    0.2083   -0.7759
    0.2167   -0.7611
    0.2250   -0.7453
    0.2333   -0.7285
    0.2417   -0.7108
    0.2500   -0.6923
    0.2583   -0.6728
    0.2667   -0.6526
    0.2750   -0.6317
    0.2833   -0.6103
    0.2917   -0.5887
    0.3000   -0.5671
    0.3083   -0.5458
    0.3167   -0.5250
    0.3250   -0.5050
    0.3333   -0.4861
    0.3417   -0.4683
    0.3500   -0.4517
    0.3583   -0.4363
    0.3667   -0.4222
    0.3750   -0.4091
    0.3833   -0.3972
    0.3917   -0.3862
    0.4000   -0.3763
    0.4083   -0.3672
    0.4167   -0.3590
    0.4250   -0.3516
    0.4333   -0.3451
    0.4417   -0.3393
    0.4500   -0.3344
    0.4583   -0.3302
    0.4667   -0.3268
    0.4750   -0.3241
    0.4833   -0.3222
    0.4917   -0.3211
    0.5000   -0.3207
 
    0.0000   -0.9138
    0.0083   -0.9137
    0.0167   -0.9134
    0.0250   -0.9128
    0.0333   -0.9119
    0.0417   -0.9108
    0.0500   -0.9094
    0.0583   -0.9076
    0.0667   -0.9054
    0.0750   -0.9029
    0.0833   -0.8999
    0.0917   -0.8964
    0.1000   -0.8924
    0.1083   -0.8878
    0.1167   -0.8826
    0.1250   -0.8767
    0.1333   -0.8702
    0.1417   -0.8630
    0.1500   -0.8550
    0.1583   -0.8462
    0.1667   -0.8367
    0.1750   -0.8263
    0.1833   -0.8150
    0.1917   -0.8029
    0.2000   -0.7899
    0.2083   -0.7759
    0.2167   -0.7611
    0.2250   -0.7453
    0.2333   -0.7285
    0.2417   -0.7108
    0.2500   -0.6922
    0.2583   -0.6728
    0.2667   -0.6526
    0.2750   -0.6317
    0.2833   -0.6099
    0.2917   -0.5732
    0.3000   -0.5368
    0.3083   -0.5007
    0.3167   -0.4650
    0.3250   -0.4298
    0.3333   -0.3952
    0.3417   -0.3685
    0.3500   -0.3770
    0.3583   -0.3829
    0.3667   -0.3846
    0.3750   -0.3804
    0.3833   -0.3704
    0.3917   -0.3562
    0.4000   -0.3397
    0.4083   -0.3225
    0.4167   -0.3055
    0.4250   -0.2891
    0.4333   -0.2738
    0.4417   -0.2599
    0.4500   -0.2474
    0.4583   -0.2367
    0.4667   -0.2277
    0.4750   -0.2206
    0.4833   -0.2155
    0.4917   -0.2125
    0.5000   -0.2114
 
    0.0000   -0.5875
    0.0083   -0.5875
    0.0167   -0.5876
    0.0250   -0.5878
    0.0333   -0.5879
    0.0417   -0.5879
    0.0500   -0.5878
    0.0583   -0.5874
    0.0667   -0.5866
    0.0750   -0.5855
    0.0833   -0.5839
    0.0917   -0.5819
    0.1000   -0.5792
    0.1083   -0.5761
    0.1167   -0.5723
    0.1250   -0.5678
    0.1333   -0.5628
    0.1417   -0.5571
    0.1500   -0.5507
    0.1583   -0.5437
    0.1667   -0.5360
    0.1750   -0.5277
    0.1833   -0.5187
    0.1917   -0.5091
    0.2000   -0.4988
    0.2083   -0.4879
    0.2167   -0.4763
    0.2250   -0.4641
    0.2333   -0.4512
    0.2417   -0.4376
    0.2500   -0.4233
    0.2583   -0.4081
    0.2667   -0.3921
    0.2750   -0.3751
    0.2833   -0.3571
    0.2917   -0.3380
    0.3000   -0.3177
    0.3083   -0.3256
    0.3167   -0.3367
    0.3250   -0.3478
    0.3333   -0.3585
    0.3417   -0.3612
    0.3500   -0.3278
    0.3583   -0.2953
    0.3667   -0.2637
    0.3750   -0.2331
    0.3833   -0.2036
    0.3917   -0.1752
    0.4000   -0.1482
    0.4083   -0.1492
    0.4167   -0.1560
    0.4250   -0.1628
    0.4333   -0.1695
    0.4417   -0.1759
    0.4500   -0.1820
    0.4583   -0.1876
    0.4667   -0.1924
    0.4750   -0.1964
    0.4833   -0.1993
    0.4917   -0.2012
    0.5000   -0.2018
 
    0.0000   -0.5875
    0.0083   -0.5875
    0.0167   -0.5876
    0.0250   -0.5878
    0.0333   -0.5879
    0.0417   -0.5879
    0.0500   -0.5877
    0.0583   -0.5873
    0.0667   -0.5866
    0.0750   -0.5855
    0.0833   -0.5839
    0.0917   -0.5819
    0.1000   -0.5792
    0.1083   -0.5761
    0.1167   -0.5723
    0.1250   -0.5678
    0.1333   -0.5628
    0.1417   -0.5570
    0.1500   -0.5507
    0.1583   -0.5437
    0.1667   -0.5360
    0.1750   -0.5276
    0.1833   -0.5187
    0.1917   -0.5090
    0.2000   -0.4988
    0.2083   -0.4879
    0.2167   -0.4763
    0.2250   -0.4641
    0.2333   -0.4512
    0.2417   -0.4376
    0.2500   -0.4233
    0.2583   -0.4081
    0.2667   -0.3921
    0.2750   -0.3751
    0.2833   -0.3571
    0.2917   -0.3380
    0.3000   -0.3177
    0.3083   -0.2961
    0.3167   -0.2734
    0.3250   -0.2497
    0.3333   -0.2253
    0.3417   -0.2004
    0.3500   -0.1754
    0.3583   -0.1505
    0.3667   -0.1258
    0.3750   -0.1244
    0.3833   -0.1301
    0.3917   -0.1362
    0.4000   -0.1426
    0.4083   -0.1226
    0.4167   -0.0985
    0.4250   -0.0761
    0.4333   -0.0555
    0.4417   -0.0369
    0.4500   -0.0204
    0.4583   -0.0062
    0.4667    0.0057
    0.4750    0.0151
    0.4833    0.0219
    0.4917    0.0260
    0.5000    0.0273
 
    0.0000   -0.4844
    0.0083   -0.4839
    0.0167   -0.4824
    0.0250   -0.4800
    0.0333   -0.4766
    0.0417   -0.4723
    0.0500   -0.4670
    0.0583   -0.4609
    0.0667   -0.4539
    0.0750   -0.4461
    0.0833   -0.4374
    0.0917   -0.4298
    0.1000   -0.4253
    0.1083   -0.4207
    0.1167   -0.4159
    0.1250   -0.4109
    0.1333   -0.4057
    0.1417   -0.4002
    0.1500   -0.3944
    0.1583   -0.3884
    0.1667   -0.3820
    0.1750   -0.3753
    0.1833   -0.3682
    0.1917   -0.3607
    0.2000   -0.3528
    0.2083   -0.3445
    0.2167   -0.3356
    0.2250   -0.3263
    0.2333   -0.3164
    0.2417   -0.3058
    0.2500   -0.2947
    0.2583   -0.2828
    0.2667   -0.2781
    0.2750   -0.2858
    0.2833   -0.2947
    0.2917   -0.3044
    0.3000   -0.3148
    0.3083   -0.2961
    0.3167   -0.2734
    0.3250   -0.2497
    0.3333   -0.2253
    0.3417   -0.2004
    0.3500   -0.1754
    0.3583   -0.1505
    0.3667   -0.1258
    0.3750   -0.1014
    0.3833   -0.0875
    0.3917   -0.0769
    0.4000   -0.0662
    0.4083   -0.0553
    0.4167   -0.0442
    0.4250   -0.0330
    0.4333   -0.0217
    0.4417   -0.0104
    0.4500    0.0006
    0.4583    0.0113
    0.4667    0.0211
    0.4750    0.0298
    0.4833    0.0366
    0.4917    0.0410
    0.5000    0.0426
 
    0.0000   -0.4603
    0.0083   -0.4600
    0.0167   -0.4590
    0.0250   -0.4573
    0.0333   -0.4551
    0.0417   -0.4524
    0.0500   -0.4492
    0.0583   -0.4458
    0.0667   -0.4421
    0.0750   -0.4381
    0.0833   -0.4340
    0.0917   -0.4298
    0.1000   -0.4253
    0.1083   -0.4207
    0.1167   -0.4159
    0.1250   -0.4109
    0.1333   -0.4057
    0.1417   -0.4002
    0.1500   -0.3944
    0.1583   -0.3884
    0.1667   -0.3820
    0.1750   -0.3753
    0.1833   -0.3682
    0.1917   -0.3607
    0.2000   -0.3528
    0.2083   -0.3445
    0.2167   -0.3356
    0.2250   -0.3263
    0.2333   -0.3164
    0.2417   -0.3058
    0.2500   -0.2947
    0.2583   -0.2828
    0.2667   -0.2702
    0.2750   -0.2567
    0.2833   -0.2423
    0.2917   -0.2269
    0.3000   -0.2103
    0.3083   -0.1925
    0.3167   -0.1732
    0.3250   -0.1574
    0.3333   -0.1478
    0.3417   -0.1380
    0.3500   -0.1282
    0.3583   -0.1182
    0.3667   -0.1192
    0.3750   -0.1014
    0.3833   -0.0772
    0.3917   -0.0531
    0.4000   -0.0292
    0.4083   -0.0055
    0.4167    0.0181
    0.4250    0.0415
    0.4333    0.0645
    0.4417    0.0870
    0.4500    0.1088
    0.4583    0.1295
    0.4667    0.1487
    0.4750    0.1658
    0.4833    0.1798
    0.4917    0.1894
    0.5000    0.1928
 
    0.0000   -0.4603
    0.0083   -0.4600
    0.0167   -0.4590
    0.0250   -0.4573
    0.0333   -0.4551
    0.0417   -0.4523
    0.0500   -0.4492
    0.0583   -0.4458
    0.0667   -0.4421
    0.0750   -0.4381
    0.0833   -0.4340
    0.0917   -0.4280
    0.1000   -0.4180
    0.1083   -0.4072
    0.1167   -0.3959
    0.1250   -0.3841
    0.1333   -0.3719
    0.1417   -0.3594
    0.1500   -0.3466
    0.1583   -0.3340
    0.1667   -0.3208
    0.1750   -0.3095
    0.1833   -0.2986
    0.1917   -0.2914
    0.2000   -0.2816
    0.2083   -0.2783
    0.2167   -0.2712
    0.2250   -0.2637
    0.2333   -0.2628
    0.2417   -0.2639
    0.2500   -0.2669
    0.2583   -0.2717
    0.2667   -0.2702
    0.2750   -0.2567
    0.2833   -0.2423
    0.2917   -0.2269
    0.3000   -0.2103
    0.3083   -0.1925
    0.3167   -0.1732
    0.3250   -0.1523
    0.3333   -0.1295
    0.3417   -0.1071
    0.3500   -0.1105
    0.3583   -0.1146
    0.3667   -0.1081
    0.3750   -0.0979
    0.3833   -0.0772
    0.3917   -0.0531
    0.4000   -0.0292
    0.4083   -0.0055
    0.4167    0.0182
    0.4250    0.0415
    0.4333    0.0645
    0.4417    0.0870
    0.4500    0.1088
    0.4583    0.1295
    0.4667    0.1487
    0.4750    0.1658
    0.4833    0.1798
    0.4917    0.1894
    0.5000    0.1928
 


==> data/Fig-5.pp.in.txt <==
&inputpp
  prefix = 'ScN',
  outdir = './',
  filplot = 'plot',
  plot_num = 7,
  kpoint = 1,
  kband = 961,
/
 &PLOT
    iflag = 3
    output_format = 6
    fileout = '.cube'
 /


==> data/Fig-6a.txt <==
#!% Fig. 6. Panel a: Calculated electronic conductances at 0 K as
#!% functions of the chemical potential of (1x)5x5+s ScN NW sys-
#!% tems: pure (155); BT defected system with a vacancy replac-
#!% ing the central N atom (155v): relaxed and unrelaxed; and a
#!% BT defected system in which a glide-type defect is contiguous
#!% to the N site vacancy and perpendicular to NW (155v +gl).
 
#!% 155                                                       155v (rel.)                                         155v (unr.)                                           155v+gl 
#!% \mu - E_{F}^{155}    G                                \mu - E_{F}^{155}    G                             \mu - E_{F}^{155}    G                                \mu - E_{F}^{155}    G 

-1,500000000    94,994131478                              -1.500000000   73.995256932                       -1.500000000   88.992977223                           -1.500000000   79.994216876  
-1,491610738    94,994447683                              -1.494979920   73.995472563                       -1.491610738   88.993961161                           -1.491610738   77.995129346
-1,483221477    94,993876050                              -1.489959839   72.997394695                       -1.483221477   88.993709001                           -1.483221477   75.995217095
-1,474832215    93,994867420                              -1.484939759   73.994999407                       -1.474832215   88.993045277                           -1.474832215   75.995180135
-1,466442953    93,994800328                              -1.479919679   73.993972958                       -1.466442953   86.993619847                           -1.466442953   75.997205160
-1,458053691    94,993538113                              -1.474899598   69.996023609                       -1.458053691   85.993156864                           -1.458053691   77.989883705
-1,449664430    90,995161713                              -1.469879518   69.995992102                       -1.449664430   82.994652169                           -1.449664430   73.995402497
-1,441275168    90,994752914                              -1.464859438   68.996224279                       -1.441275168   80.995219035                           -1.441275168   73.995014523
-1,432885906    0,006098760                               -1.459839357   68.996188775                       -1.432885906   81.994450696                           -1.432885906   72.995151341
-1,424496644    89,995271332                              -1.454819277   68.996125909                       -1.424496644   79.995137341                           -1.424496644   68.996037970
-1,416107383    89,995189748                              -1.449799197   68.996080904                       -1.416107383   79.995025642                           -1.416107383   68.995903895
-1,407718121    94,990313323                              -1.444779116   71.994325809                       -1.407718121   78.994984331                           -1.407718121   70.992964997
-1,399328859    91,994384911                              -1.439759036   71.994913559                       -1.399328859   79.001273980                           -1.399328859   69.995597069
-1,390939597    89,994770131                              -1.434738956   71.994374701                       -1.390939597   78.991644987                           -1.390939597   69.995787320
-1,382550336    89,994565335                              -1.429718876   69.995835456                       -1.382550336   77.994635810                           -1.382550336   69.995745175
-1,374161074    88,995091921                              -1.424698795   69.995822805                       -1.374161074   73.995734355                           -1.374161074   69.995395476
-1,365771812    90,994569290                              -1.419678715   69.995763066                       -1.365771812   75.994715377                           -1.365771812   68.994781684
-1,357382550    90,994802938                              -1.414658635   69.995634331                       -1.357382550   73.995448805                           -1.357382550   68.995366008
-1,348993289    91,994267677                              -1.409638554   69.995344792                       -1.348993289   73.995464659                           -1.348993289   67.995179392
-1,340604027    91,994398350                              -1.404618474   69.993282154                       -1.340604027   75.993565468                           -1.340604027   65.996186050
-1,332214765    91,994173603                              -1.399598394   66.995706026                       -1.332214765   73.995063714                           -1.332214765   65.996118754
-1,323825503    90,993144788                              -1.394578313   65.993845072                       -1.323825503   72.995393703                           -1.323825503   65.995968745
-1,315436242    86,994559786                              -1.389558233   63.996545023                       -1.315436242   72.994901185                           -1.315436242   65.995530388
-1,307046980    84,994230299                              -1.384538153   63.996515921                       -1.307046980   67.996064927                           -1.307046980   63.994298490
-1,298657718    84,994538254                              -1.379518072   65.994482589                       -1.298657718   67.995499605                           -1.298657718   61.995842993
-1,290268456    86,053301844                              -1.374497992   65.995872629                       -1.290268456   70.984996947                           -1.290268456   60.996080998
-1,281879195    87,991423114                              -1.369477912   65.995939109                       -1.281879195   68.994625697                           -1.281879195   59.996399388
-1,273489933    82,995246652                              -1.364457831   65.995893194                       -1.273489933   67.994931835                           -1.273489933   59.995971477
-1,265100671    82,994872496                              -1.359437751   65.995751246                       -1.265100671   67.995779657                           -1.265100671   57.996045370
-1,256711409    81,994609062                              -1.354417671   65.995372681                       -1.256711409   67.995685951                           -1.256711409   54.996788441
-1,248322148    79,995166427                              -1.349397590    0.015810893                       -1.248322148   66.995899064                           -1.248322148   53.996697928
-1,239932886    79,994849023                              -1.344377510   62.996071758                       -1.239932886   67.995736562                           -1.239932886   50.997204865
-1,231543624    81,993677156                              -1.339357430   62.995484682                       -1.231543624   67.995730208                           -1.231543624   49.997125130
-1,223154362    80,993455015                              -1.334337349   60.995828459                       -1.223154362   67.995578961                           -1.223154362   48.997383422
-1,214765101    78,994010654                              -1.329317269   59.996444745                       -1.214765101   66.995515657                           -1.214765101   48.997258314
-1,206375839    74,995326189                              -1.324297189   59.992291226                       -1.206375839   64.995820852                           -1.206375839   48.996724207
-1,197986577    73,995669305                              -1.319277108   58.996625014                       -1.197986577   64.995159137                           -1.197986577   46.997296521
-1,189597315    72,995621851                              -1.314257028   58.996485400                       -1.189597315   60.995889613                           -1.189597315   45.997384977
-1,181208054    71,996154793                              -1.309236948   57.996978757                       -1.181208054   57.996700340                           -1.181208054   45.996648568
-1,172818792    71,996153966                              -1.304216867   57.996565392                       -1.172818792   57.996593880                           -1.172818792   42.997769168
-1,164429530    72,995897829                              -1.299196787   57.996334515                       -1.164429530   57.996370983                           -1.164429530   42.997616375
-1,156040268    74,994352551                              -1.294176707   56.996407155                       -1.156040268   56.996366447                           -1.156040268   41.997641636
-1,147651007    70,995933880                              -1.289156627   54.996781786                       -1.147651007   55.996331748                           -1.147651007   40.996304796
-1,139261745    70,996088606                              -1.284136546   54.996490330                       -1.139261745   54.996413576                           -1.139261745   39.997742023
-1,130872483    74,992976325                              -1.279116466   53.995427962                       -1.130872483   53.995614178                           -1.130872483   37.998230839
-1,122483221    73,994929784                              -1.274096386   51.996901130                       -1.122483221   48.997389519                           -1.122483221   37.998202674
-1,114093960    73,994845903                              -1.269076305   50.997103288                       -1.114093960   48.997325649                           -1.114093960   37.998170282
-1,105704698    70,995563140                              -1.264056225   49.997216508                       -1.105704698   48.997195567                           -1.105704698   37.998129263
-1,097315436    68,995608787                              -1.259036145   48.997408490                       -1.097315436   46.997821351                           -1.097315436   37.998074002
-1,088926174    67,995926793                              -1.254016064   48.997325777                       -1.088926174   46.997409051                           -1.088926174   37.997993866
-1,080536913    65,996343062                              -1.248995984   48.997220947                       -1.080536913   46.997270671                           -1.080536913   37.997850300
-1,072147651    67,995523447                              -1.243975904   48.997033815                       -1.072147651   46.996987636                           -1.072147651   36.999924707
-1,063758389    66,995305562                              -1.238955823   49.072651614                       -1.063758389   45.996093915                           -1.063758389   36.997899843
-1,055369128    63,995870032                              -1.233935743   45.997422193                       -1.055369128   42.996959148                           -1.055369128   35.997981087
-1,046979866    62,996234493                              -1.228915663   45.997173815                       -1.046979866   41.997765668                           -1.046979866   33.998342770
-1,038590604    61,996474242                              -1.223895582   44.997409817                       -1.038590604   41.997539157                           -1.038590604   33.998271247
-1,030201342    60,996401471                              -1.218875502   44.996959203                       -1.030201342   40.997486942                           -1.030201342   33.998192461
-1,021812081    59,996464230                              -1.213855422   42.997599297                       -1.021812081   37.998235949                           -1.021812081   33.998063990
-1,013422819    59,996191568                              -1.208835341   41.997914515                       -1.013422819   37.998194607                           -1.013422819   33.997756762
-1,005033557    57,588598020                              -1.203815261   41.997868107                       -1.005033557   37.998167088                           -1.005033557   30.998313480
-0,996644295    53,996853063                              -1.198795181   41.997806369                       -0.996644295   37.998131198                           -0.996644295   30.997951870
-0,988255034    53,983695230                              -1.193775100   41.997684968                       -0.988255034   37.998083034                           -0.988255034   28.998453209
-0,979865772    49,996870230                              -1.188755020   41.008794127                       -0.979865772   37.998015471                           -0.979865772   27.998633940
-0,971476510    48,997118743                              -1.183734940   39.998000701                       -0.971476510   37.997912212                           -0.971476510   27.998559786
-0,963087248    46,997403781                              -1.178714859   39.997936927                       -0.963087248   37.997721348                           -0.963087248   27.998440042
-0,954697987    45,997507176                              -1.173694779   39.997820753                       -0.954697987   37.996971380                           -0.954697987   27.997740586
-0,946308725    44,997644147                              -1.168674699   39.997251233                       -0.946308725   33.998339657                           -0.946308725   25.998733305
-0,937919463    44,997347609                              -1.163654618   37.998191013                       -0.937919463   33.998262782                           -0.937919463   25.998681113
-0,929530201    42,997733657                              -1.158634538   37.998167230                       -0.929530201   33.998027244                           -0.929530201   25.998607030
-0,921140940    41,997995902                              -1.153614458   37.998141663                       -0.921140940   33.996976314                           -0.921140940   25.998486002
-0,912751678    41,997967058                              -1.148594378   37.998111037                       -0.912751678   32.998221139                           -0.912751678   25.998209034
-0,904362416    41,997910748                              -1.143574297   37.998072606                       -0.904362416   32.998136579                           -0.904362416   22.998970690
-0,895973154    41,997787010                              -1.138554217   37.998020746                       -0.895973154   32.997956823                           -0.895973154   22.998805427
-0,887583893    40,997829433                              -1.133534137   37.997939529                       -0.887583893   30.998125034                           -0.887583893   22.998698032
-0,879194631    39,998026937                              -1.128514056   37.997743537                       -0.879194631   29.998238602                           -0.879194631   22.998326330
-0,870805369    39,997964591                              -1.123493976   36.998176634                       -0.870805369   29.997806658                           -0.870805369   20.998931935
-0,862416107    39,997869260                              -1.118473896   36.998139622                       -0.862416107   27.998203825                           -0.862416107   20.998036147
-0,854026846    39,997660282                              -1.113453815   36.998100936                       -0.854026846   28.997711712                           -0.854026846   19.998958479
-0,845637584    38,997852959                              -1.108433735   36.998051607                       -0.845637584   23.998851140                           -0.845637584   19.998850322
-0,837248322    36,998172507                              -1.103413655   36.997983897                       -0.837248322   23.998825934                           -0.837248322   19.998561137
-0,828859060    36,998069683                              -1.098393574   36.997874983                       -0.828859060   23.998826670                           -0.828859060   17.997931171
-0,820469799    35,998233463                              -1.093373494   36.997476442                       -0.820469799   23.998795290                           -0.820469799   16.999287591
-0,812080537    35,998144045                              -1.088353414   35.997866001                       -0.812080537   23.998744854                           -0.812080537   16.999257335
-0,803691275    35,998046997                              -1.083333333   35.997339559                       -0.803691275   23.998666379                           -0.803691275   16.999203361
-0,795302013    35,997876932                              -1.078313253   33.998198928                       -0.795302013   24.998806128                           -0.795302013   16.998923908
-0,786912752    35,997137234                              -1.073293173   33.998118016                       -0.786912752   25.997805911                           -0.786912752   15.999288459
-0,778523490    33,997593816                              -1.068273092   33.997989123                       -0.778523490   23.998745217                           -0.778523490   15.999219021
-0,770134228    30,999533598                              -1.063253012   33.997597865                       -0.770134228   23.998510729                           -0.770134228   15.998830984
-0,761744966    30,998216410                              -1.058232932   32.997943029                       -0.761744966   22.998873676                           -0.761744966   14.997431595
-0,753355705    28,998641792                              -1.053212851   30.998486110                       -0.753355705   22.998816853                           -0.753355705   13.999495707
-0,744966443    28,998603583                              -1.048192771   30.998393448                       -0.744966443   22.998697890                           -0.744966443   13.999490190
-0,736577181    28,998552815                              -1.043172691   30.998302901                       -0.736577181   21.998699907                           -0.736577181   13.999483943
-0,728187919    28,998474260                              -1.038152610   30.998027029                       -0.728187919   20.998951424                           -0.728187919   13.999476613
-0,719798658    28,998307255                              -1.033132530   28.998545821                       -0.719798658   20.998883820                           -0.719798658   13.999467953
-0,711409396    26,998689309                              -1.028112450   28.998483471                       -0.711409396   20.998760634                           -0.711409396   13.999457645
-0,703020134    26,998603246                              -1.023092369   28.998359523                       -0.703020134   20.998308491                           -0.703020134   13.999445236
-0,694630872    26,998474388                              -1.018072289   27.998631859                       -0.694630872   18.998941058                           -0.694630872   13.999430046
-0,686241611    25,998587305                              -1.013052209   27.998580669                       -0.686241611   17.999195215                           -0.686241611   13.999410974
-0,677852349    25,998360294                              -1.008032129   27.998527373                       -0.677852349   17.999132985                           -0.677852349   13.999386089
-0,669463087    23,998909425                              -1.003012048   27.998441259                       -0.669463087   17.998653882                           -0.669463087   13.999351546
-0,661073826    23,998795426                              -0.997991968   27.998233360                       -0.661073826   16.999149217                           -0.661073826   13.999298050
-0,652684564    23,998643682                              -0.992971888   25.998783788                       -0.652684564   15.999352868                           -0.652684564   13.999193085
-0,644295302    22,998844486                              -0.987951807   25.998735382                       -0.644295302   15.999315264                           -0.644295302   13.998537587
-0,635906040    22,998563472                              -0.982931727   25.998705075                       -0.635906040   15.999184879                           -0.635906040   10.999559428
-0,627516779    21,998928056                              -0.977911647   25.998668652                       -0.627516779   14.999449245                           -0.627516779   10.999546170
-0,619127517    21,998804622                              -0.972891566   25.998622633                       -0.619127517   14.999443565                           -0.619127517   10.999531889
-0,610738255    20,998934831                              -0.967871486   25.998561272                       -0.610738255   14.999437348                           -0.610738255   10.999514388
-0,602348993    20,998736016                              -0.962851406   25.998472067                       -0.602348993   14.999429813                           -0.602348993   10.999492081
-0,593959732    18,999161845                              -0.957831325   25.998318540                       -0.593959732   14.999420603                           -0.593959732   10.999462139
-0,585570470    18,999134459                              -0.952811245   25.997882876                       -0.585570470   14.999409239                           -0.585570470   10.999418246
-0,577181208    18,999100786                              -0.947791165   23.998741439                       -0.577181208   14.999394980                           -0.577181208   10.999340615
-0,568791946    18,999049981                              -0.942771084   23.998641123                       -0.568791946   14.999376573                           -0.568791946   10.999060510
-0,560402685    18,998947735                              -0.937751004   23.896705583                       -0.560402685   14.999351649                           -0.560402685    8.999509259
-0,552013423    17,999060442                              -0.932730924   22.998639010                       -0.552013423   14.999314884                           -0.552013423    8.999305401
-0,543624161    17,998488986                              -0.927710843   21.998923722                       -0.543624161   14.999249834                           -0.543624161    7.999488122
-0,535234899    16,999055497                              -0.922690763   21.998875550                       -0.535234899   14.999034955                           -0.535234899    7.999294098
-0,526845638    15,999299352                              -0.917670683   21.998823418                       -0.526845638   12.999431371                           -0.526845638    5.999714731
-0,518456376    15,999270514                              -0.912650602   21.998737426                       -0.518456376   12.999381032                           -0.518456376    7.999153802
-0,510067114    15,999230978                              -0.907630522   21.998485515                       -0.510067114   12.999099409                           -0.510067114    6.999446305
-0,501677852    15,999164024                              -0.902610442   19.999043861                       -0.501677852   11.999516025                           -0.501677852    3.999914196
-0,493288591    15,998997872                              -0.897590361   19.998964371                       -0.493288591   11.999502882                           -0.493288591    3.999879649
-0,484899329    13,999472600                              -0.892570281   19.998872241                       -0.484899329   11.999487161                           -0.484899329    3.999877428
-0,476510067    13,999453915                              -0.887550201   19.998050166                       -0.476510067   11.999467500                           -0.476510067    3.999875418
-0,468120805    13,999444157                              -0.882530120   18.999066763                       -0.468120805   11.999441960                           -0.468120805    3.999873388
-0,459731544    13,999432338                              -0.877510040   18.999032093                       -0.459731544   11.999406750                           -0.459731544    3.999875562
-0,451342282    13,999417660                              -0.872489960   18.998986326                       -0.451342282   11.999352476                           -0.451342282    5.999680700
-0,442953020    13,999399005                              -0.867469880   18.998918337                       -0.442953020   11.999241686                           -0.442953020    5.999733507
-0,434563758    13,999374340                              -0.862449799   18.998796130                       -0.434563758    9.999600060                           -0.434563758    5.999747213
-0,426174497    13,999339311                              -0.857429719   18.998396888                       -0.426174497    9.999457738                           -0.426174497    5.999751696
-0,417785235    13,999281404                              -0.852409639   16.999221093                       -0.417785235    9.999364556                           -0.417785235    5.999751622
-0,409395973    13,999115477                              -0.847389558   16.999174468                       -0.409395973    9.998991909                           -0.409395973    5.999748000
-0,401006711    12,999312141                              -0.842369478   16.999083213                       -0.401006711    6.999910708                           -0.401006711    5.999740349
-0,392617450    12,998925106                              -0.837349398   15.999310729                       -0.392617450    6.999616986                           -0.392617450    5.999726264
-0,384228188    10,999529345                              -0.832329317   15.999256838                       -0.384228188    5.999836419                           -0.384228188    5.999696714
-0,375838926    10,999512888                              -0.827309237   15.999208920                       -0.375838926    5.999832565                           -0.375838926    5.999559892
-0,367449664    10,999492995                              -0.822289157   15.999117525                       -0.367449664    5.999831018                           -0.367449664    4.999805167
-0,359060403    10,999467103                              -0.817269076   15.998766923                       -0.359060403    5.999829309                           -0.359060403    4.999799420
-0,350671141    10,999431254                              -0.812248996   13.999505201                       -0.350671141    5.999827328                           -0.350671141    4.999791584
-0,342281879    10,999375962                              -0.807228916   13.999497889                       -0.342281879    5.999825020                           -0.342281879    4.999779529
-0,333892617    10,999264630                              -0.802208835   13.999494944                       -0.333892617    5.999822325                           -0.333892617    4.999758486
-0,325503356    8,999581738                               -0.797188755   13.999492015                       -0.325503356    5.999819163                           -0.325503356    4.999707768
-0,317114094    8,999399781                               -0.792168675   13.999488846                       -0.317114094    5.999815425                           -0.317114094    3.999885360
-0,308724832    8,998689233                               -0.787148594   13.999485366                       -0.308724832    5.999810954                           -0.308724832    3.999862264
-0,300335570    6,999678140                               -0.782128514   13.999481532                       -0.300335570    5.999805509                           -0.300335570    3.999860387
-0,291946309    6,999571152                               -0.777108434   13.999477303                       -0.291946309    5.999798694                           -0.291946309    3.999858232
-0,283557047    5,999825340                               -0.772088353   13.999472635                       -0.283557047    5.999789799                           -0.283557047    3.999855617
-0,275167785    5,999821997                               -0.767068273   13.999467475                       -0.275167785    5.999777358                           -0.275167785    3.999852435
-0,266778523    5,999819232                               -0.762048193   13.999461758                       -0.266778523    5.999757588                           -0.266778523    3.999848552
-0,258389262    5,999816047                               -0.757028112   13.999455407                       -0.258389262    5.999715170                           -0.258389262    3.999843780
-0,250000000    5,999812314                               -0.752008032   13.999448324                       -0.250000000    5.000148137                           -0.250000000    3.999837837
-0,241610738    5,999807916                               -0.746987952   13.999440383                       -0.241610738    4.999837503                           -0.241610738    3.999830281
-0,233221477    5,999802703                               -0.741967871   13.999431422                       -0.233221477    4.999831278                           -0.233221477    3.999820367
-0,224832215    5,999796460                               -0.736947791   13.999421225                       -0.224832215    4.999823536                           -0.224832215    3.999806717
-0,216442953    5,999788867                               -0.731927711   13.999409495                       -0.216442953    4.999813106                           -0.216442953    3.999786383
-0,208053691    5,999779419                               -0.726907631   13.999395809                       -0.208053691    4.999797698                           -0.208053691    3.999751396
-0,199664430    5,999767257                               -0.721887550   13.999379542                       -0.199664430    4.999770673                           -0.199664430    3.999666218
-0,191275168    5,999750737                               -0.716867470   13.999359703                       -0.191275168    4.999695336                           -0.191275168    1.999952697
-0,182885906    5,999726132                               -0.711847390   13.999334608                       -0.182885906    3.999884024                           -0.182885906    1.999922091
-0,174496644    5,999681636                               -0.706827309   13.999301029                       -0.174496644    3.999879442                           -0.174496644    1.999918931
-0,166107383    5,999497333                               -0.701807229   13.999251531                       -0.166107383    3.999876424                           -0.166107383    1.999915050
-0,157718121    4,999665826                               -0.696787149   13.999161225                       -0.157718121    3.999873085                           -0.157718121    1.999909661
-0,149328859    3,999861103                               -0.691767068   13.998465009                       -0.149328859    3.999869274                           -0.149328859    1.999901525
-0,140939597    3,999852747                               -0.686746988   12.999172647                       -0.140939597    3.999864859                           -0.140939597    1.999887451
-0,132550336    3,999842338                               -0.681726908   10.999592314                       -0.132550336    3.999859664                           -0.132550336    1.999854320
-0,124161074    3,999826729                               -0.676706827   10.999544705                       -0.124161074    3.999853440                           -0.124161074    1.000187051
-0,115771812    3,999798295                               -0.671686747   10.999535702                       -0.115771812    3.999845797                           -0.115771812    0.999966867
-0,107382550    3,999707709                               -0.666666667   10.999526295                       -0.107382550    3.999836101                           -0.107382550    0.999966946
-0,098993289    2,999914016                               -0.661646586   10.999515704                       -0.098993289    3.999823215                           -0.098993289    0.999967184
-0,090604027    2,999910730                               -0.656626506   10.999503511                       -0.090604027    3.999804822                           -0.090604027    0.999967436
-0,082214765    2,999908169                               -0.651606426   10.999489207                       -0.082214765    3.999775169                           -0.082214765    0.999967684
-0,073825503    2,999905345                               -0.646586345   10.999472039                       -0.073825503    3.999713362                           -0.073825503    0.999967925
-0,065436242    2,999902144                               -0.641566265   10.999450771                       -0.065436242    3.999299447                           -0.065436242    0.999968159
-0,057046980    2,999898467                               -0.636546185   10.999423144                       -0.057046980    1.999931527                           -0.057046980    0.999968384
-0,048657718    2,999894192                               -0.631526104   10.999384326                       -0.048657718    1.999927679                           -0.048657718    0.999968603
-0,040268456    2,999889143                               -0.626506024   10.999320884                       -0.040268456    1.999923608                           -0.040268456    0.999968818
-0,031879195    2,999883067                               -0.621485944   10.999165977                       -0.031879195    1.999919197                           -0.031879195    0.999969033
-0,023489933    2,999875566                               -0.616465863    8.999590604                       -0.023489933    3.999393836                           -0.023489933    0.999969269
-0,015100671    2,999865986                               -0.611445783    8.999544718                       -0.015100671    3.999643549                           -0.015100671    0.999969630
-0,006711409    2,999853141                               -0.606425703    8.999516185                       -0.006711409    3.999676232                           -0.006711409    0.999972652
0,001677852     2,999834577                               -0.601405622    8.999477574                        0.001677852    3.999468694                            0.001677852    2.999602654
0,010067114     2,999804031                               -0.596385542    8.999418691                        0.010067114    2.999827379                            0.010067114    2.999750184
0,018456376     2,999737317                               -0.591365462    8.999309773                        0.018456376    2.999839739                            0.018456376    2.999797561
0,026845638     2,998669595                               -0.586345382    8.998961364                        0.026845638    2.999849042                            0.026845638    2.999822958
0,035234899     0,999965982                               -0.581325301    6.999677450                        0.035234899    2.999856245                            0.035234899    2.999839344
0,043624161     0,999963641                               -0.576305221    6.999642464                        0.043624161    2.999861987                            0.043624161    2.999851030
0,052013423     0,999961375                               -0.571285141    6.999589622                        0.052013423    2.999866669                            0.052013423    2.999860017
0,060402685     0,999958683                               -0.566265060    6.999391198                        0.060402685    2.999870549                            0.060402685    2.999878055
0,068791946     0,999955316                               -0.561244980    5.999781976                        0.068791946    2.999873805                            0.068791946    3.999727720
0,077181208     0,999950909                               -0.556224900    5.999768929                        0.077181208    2.999876561                            0.077181208    3.999779159
0,085570470     0,999944786                               -0.551204819    5.999751049                        0.085570470    2.999878907                            0.085570470    3.999801821
0,093959732     0,999935444                               -0.546184739    5.999714800                        0.093959732    2.999880912                            0.093959732    3.999816028
0,102348993     0,999918539                               -0.541164659    5.999464423                        0.102348993    2.999882633                            0.102348993    3.999827865
0,110738255     0,999871010                               -0.536144578    4.999855544                        0.110738255    2.999884141                            0.110738255    4.999622762
0,119127517     0,000002899                               -0.531124498    4.999852973                        0.119127517    2.999886004                            0.119127517    4.999673324
0,127516779     0,000000172                               -0.526104418    4.999851135                        0.127516779    3.999313559                            0.127516779    4.999604302
0,135906040     0,000000059                               -0.521084337    4.999849215                        0.135906040    3.999590121                            0.135906040    5.999311082
0,144295302     0,000000032                               -0.516064257    4.999847107                        0.144295302    4.999492272                            0.144295302    5.999501082
0,152684564     0,000000023                               -0.511044177    4.999844765                        0.152684564    4.999587291                            0.152684564    5.999571355
0,161073826     0,000000019                               -0.506024096    4.999842209                        0.161073826    5.999413027                            0.161073826    5.999612758
0,169463087     0,000000018                               -0.501004016    4.999840486                        0.169463087    5.999547935                            0.169463087    5.999641999
0,177852349     0,000000019                               -0.495983936    5.999376346                        0.177852349    5.999594920                            0.177852349    7.998927435
0,186241611     0,000000022                               -0.490963855    5.999564871                        0.186241611    5.999623802                            0.186241611    7.999402345
0,194630872     0,000000029                               -0.485943775    5.999597580                        0.194630872    5.999644297                            0.194630872    7.999489712
0,203020134     0,000000041                               -0.480923695    5.999609418                        0.203020134    5.999659790                            0.203020134    7.999536346
0,211409396     0,000000070                               -0.475903614    5.999607482                        0.211409396    5.999671874                            0.211409396    7.999567735
0,219798658     0,000000154                               -0.470883534    5.999580839                        0.219798658    5.999681413                            0.219798658    7.999591200
0,228187919     0,000000653                               -0.465863454    5.999405933                        0.228187919    5.999688916                            0.228187919    7.999609809
0,236577181     1,997941448                               -0.460843373    3.999842992                        0.236577181    5.999694848                            0.236577181    7.999625134
0,244966443     1,999753818                               -0.455823293    3.999832755                        0.244966443    5.999735996                            0.244966443    7.999638088
0,253355705     1,999823390                               -0.450803213    3.999824724                        0.253355705    7.999391551                            0.253355705    7.999649246
0,261744966     1,999854470                               -0.445783133    3.999814938                        0.261744966    7.999489406                            0.261744966    7.999658996
0,270134228     1,999873391                               -0.440763052    3.999801808                        0.270134228    7.999525176                            0.270134228    7.999667611
0,278523490     2,999630535                               -0.435742972    3.999782133                        0.278523490    7.999535702                            0.278523490    7.999675289
0,286912752     2,999780101                               -0.430722892    3.999745720                        0.286912752    7.999509384                            0.286912752    7.999682179
0,295302013     2,999815757                               -0.425702811    3.999610202                        0.295302013    6.999666528                            0.295302013    7.999688397
0,303691275     2,999836717                               -0.420682731    2.999882247                        0.303691275    6.999673326                            0.303691275    7.999694031
0,312080537     3,999654534                               -0.415662651    2.999878511                        0.312080537    6.999683203                            0.312080537    7.999699156
0,320469799     3,999737592                               -0.410642570    4.999415814                        0.320469799    6.999691655                            0.320469799    7.999703839
0,328859060     3,999761360                               -0.405622490    4.999669473                        0.328859060    6.999698962                            0.328859060    7.999708179
0,337248322     3,999758994                               -0.400602410    4.999701061                        0.337248322    6.999705475                            0.337248322    7.999713060
0,345637584     3,999713268                               -0.395582329    4.999708024                        0.345637584    6.999786649                            0.345637584    8.999506160
0,354026846     4,999384885                               -0.390562249    4.999702322                        0.354026846    7.999515327                            0.354026846    9.999381877
0,362416107     4,999554858                               -0.385542169    4.999681413                        0.362416107    7.999583383                            0.362416107   10.999163280
0,370805369     4,999620114                               -0.380522088    4.999617716                        0.370805369    7.999614477                            0.370805369   11.999151453
0,379194631     4,999658754                               -0.375502008    3.999866295                        0.379194631    7.999633850                            0.379194631   11.999316688
0,387583893     4,999686018                               -0.370481928    3.999832231                        0.387583893    7.999647615                            0.387583893   11.999385494
0,395973154     5,999441547                               -0.365461847    3.999833523                        0.395973154    7.999658112                            0.395973154   11.999427832
0,404362416     6,999448986                               -0.360441767    3.999834649                        0.404362416    7.999666460                            0.404362416   11.999457528
0,412751678     6,999540257                               -0.355421687    3.999835397                        0.412751678    7.999673279                            0.412751678   11.999479743
0,421140940     6,999586190                               -0.350401606    3.999835781                        0.421140940    7.999678950                            0.421140940   11.999496930
0,429530201     6,999616702                               -0.345381526    3.999835826                        0.429530201    7.999683798                            0.429530201   11.999510406
0,437919463     6,999639293                               -0.340361446    3.999835547                        0.437919463    7.999690448                            0.437919463   11.999520921
0,446308725     6,999657175                               -0.335341365    3.999834951                        0.446308725    9.999109223                            0.446308725   11.999528896
0,454697987     6,999671911                               -0.330321285    3.999834034                        0.454697987    9.999441781                            0.454697987   11.999534571
0,463087248     6,999684397                               -0.325301205    3.999832783                        0.463087248    9.999504546                            0.463087248   11.999538329
0,471476510     6,999695190                               -0.320281124    3.999831178                        0.471476510    9.999536681                            0.471476510   11.999612394
0,479865772     6,999704668                               -0.315261044    3.999829183                        0.479865772    9.999557048                            0.479865772   15.998321737
0,488255034     6,999713091                               -0.310240964    3.999826753                        0.488255034    9.999571268                            0.488255034   15.998751892
0,496644295     6,999720652                               -0.305220884    3.999823821                        0.496644295    9.999581701                            0.496644295   15.998922451
0,505033557     6,999727495                               -0.300200803    3.999820299                        0.505033557    9.999589546                            0.505033557   15.999023858
0,513422819     6,999733731                               -0.295180723    3.999816064                        0.513422819    9.999595500                            0.513422819   15.999093860
0,521812081     6,999739448                               -0.290160643    3.999810943                        0.521812081    9.999600229                            0.521812081   15.999146313
0,530201342     6,999744717                               -0.285140562    3.999804684                        0.530201342   10.999179408                            0.530201342   15.999187708
0,538590604     6,999749596                               -0.280120482    3.999796908                        0.538590604   10.999446352                            0.538590604   15.999221561
0,546979866     6,999754134                               -0.275100402    3.999787006                        0.546979866   10.999489703                            0.546979866   15.999249976
0,555369128     6,999758376                               -0.270080321    3.999773943                        0.555369128   10.999510092                            0.555369128   15.999274314
0,563758389     6,999762382                               -0.265060241    3.999755748                        0.563758389   10.999521937                            0.563758389   15.999295552
0,572147651     6,999766431                               -0.260040161    3.999728066                        0.572147651   10.999530021                            0.572147651   15.999315005
0,580536913     7,999388656                               -0.255020080    3.999678387                        0.580536913   12.998285088                            0.580536913   18.997574568
0,588926174     7,999643908                               -0.250000000    3.999541319                        0.588926174   12.998993136                            0.588926174   18.998871416
0,597315436     8,999487334                               -0.244979920    1.999933339                        0.597315436   14.998313092                            0.597315436   19.998790958
0,605704698     8,999582385                               -0.239959839    1.999914179                        0.605704698   14.998893437                            0.605704698   19.998941006
0,614093960     8,999620497                               -0.234939759    1.999912325                        0.614093960   14.999018435                            0.614093960   19.999019095
0,622483221     8,999643800                               -0.229919679    1.999910723                        0.622483221   14.999092412                            0.622483221   19.999071833
0,630872483     8,999660385                               -0.224899598    1.999908884                        0.630872483   14.999144464                            0.630872483   19.999111431
0,639261745     8,999673197                               -0.219879518    1.999906650                        0.639261745   14.999184111                            0.639261745   19.999142961
0,647651007     8,999683728                               -0.214859438    1.999903865                        0.647651007   14.999222506                            0.647651007   19.999169016
0,656040268     8,999732876                               -0.209839357    1.999900312                        0.656040268   16.998862719                            0.656040268   19.999191093
0,664429530     9,999516110                               -0.204819277    1.999895646                        0.664429530   16.999018053                            0.664429530   19.999210127
0,672818792     9,999580100                               -0.199799197    1.999889248                        0.672818792   16.999086647                            0.672818792   19.999226741
0,681208054     9,999610190                               -0.194779116    1.999879881                        0.681208054   17.998874266                            0.681208054   19.999241362
0,689597315     9,999629647                               -0.189759036    1.999864536                        0.689597315   17.999005300                            0.689597315   19.999254291
0,697986577     9,999644055                               -0.184738956    1.999832834                        0.697986577   17.999062008                            0.697986577   19.999265741
0,706375839     9,999656458                               -0.179718876    1.999672476                        0.706375839   17.999098117                            0.706375839   19.999275856
0,714765101     10,999410245                              -0.174698795    0.999961989                        0.714765101   17.999123800                            0.714765101   19.999284725
0,723154362     10,999526694                              -0.169678715    0.999960956                        0.723154362   17.999146905                            0.723154362   19.999292380
0,731543624     10,999570745                              -0.164658635    0.999961112                        0.731543624   18.998942622                            0.731543624   19.999298795
0,739932886     12,999092105                              -0.159638554    0.999961377                        0.739932886   18.999026572                            0.739932886   19.999303854
0,748322148     12,999286195                              -0.154618474    0.999961662                        0.748322148   18.999059856                            0.748322148   19.999307309
0,756711409     12,999343232                              -0.149598394    0.999961950                        0.756711409   18.999076374                            0.756711409   19.999308665
0,765100671     12,999347158                              -0.144578313    0.999962233                        0.765100671   18.999082521                            0.765100671   19.999306965
0,773489933     12,999308178                              -0.139558233    0.999962511                        0.773489933   18.999079609                            0.773489933   19.999308630
0,781879195     14,998634583                              -0.134538153    0.999962782                        0.781879195   18.999066605                            0.781879195   21.998819487
0,790268456     14,998944669                              -0.129518072    0.999963046                        0.790268456   18.999039939                            0.790268456   21.998820133
0,798657718     14,999076232                              -0.124497992    0.999963304                        0.798657718   18.998991023                            0.798657718   20.999170371
0,807046980     14,999157413                              -0.119477912    0.999963555                        0.807046980   18.998896433                            0.807046980   20.999209644
0,815436242     16,998443384                              -0.114457831    0.999963799                        0.815436242   18.998658307                            0.815436242   20.999237929
0,823825503     16,998980110                              -0.109437751    0.999964037                        0.823825503   16.999641289                            0.823825503   21.999021005
0,832214765     16,999088090                              -0.104417671    0.999964269                        0.832214765   16.999452531                            0.832214765   21.999141049
0,840604027     16,999151933                              -0.099397590    0.999964494                        0.840604027   16.999458824                            0.840604027   21.999184204
0,848993289     16,999202660                              -0.094377510    0.999964714                        0.848993289   16.999464443                            0.848993289   21.999210416
0,857382550     17,999024558                              -0.089357430    0.999964929                        0.857382550   16.999469115                            0.857382550   21.999231895
0,865771812     18,002847112                              -0.084337349    0.999965137                        0.865771812   16.999472602                            0.865771812   23.998521550
0,874161074     18,998986645                              -0.079317269    0.999965341                        0.874161074   16.999474353                            0.874161074   23.998814754
0,882550336     18,999082433                              -0.074297189    0.999965540                        0.882550336   16.999472793                            0.882550336   23.998910989
0,890939597     18,999137833                              -0.069277108    0.999965734                        0.890939597   16.999461193                            0.890939597   23.998908937
0,899328859     18,999177880                              -0.064257028    0.999965923                        0.899328859   16.001740762                            0.899328859   22.999094119
0,907718121     18,999209572                              -0.059236948    0.999966109                        0.907718121   18.998809717                            0.907718121   22.999124949
0,916107383     18,999235906                              -0.054216867    0.999966290                        0.916107383   18.999974138                            0.916107383   22.999149386
0,924496644     18,999258460                              -0.049196787    0.999966469                        0.924496644   19.999048940                            0.924496644   22.999169040
0,932885906     18,999278180                              -0.044176707    0.999966645                        0.932885906   19.999151246                            0.932885906   22.999185094
0,941275168     18,999295682                              -0.039156627    0.999966821                        0.941275168   19.999207818                            0.941275168   22.999198339
0,949664430     18,999311390                              -0.034136546    0.999967000                        0.949664430   19.999246005                            0.949664430   22.999218436
0,958053691     18,999325611                              -0.029116466    0.999967189                        0.958053691   19.999274171                            0.958053691   23.999001072
0,966442953     18,999338575                              -0.024096386    0.999967409                        0.966442953   19.999296063                            0.966442953   23.999082344
0,974832215     18,999350457                              -0.019076305    0.999967742                        0.974832215   19.999313915                            0.974832215   24.998859780
0,983221477     18,999361395                              -0.014056225    0.999968751                        0.983221477   20.999067567                            0.983221477   24.998968453
0,991610738     18,999371498                              -0.009036145    1.000023235                        0.991610738   21.998032514                            0.991610738   24.999009060
1,000000000     18,999380857                              -0.004016064    2.999579523                        1.000000000   21.998937982                            1.000000000   24.999023984
                                                           0.001004016    2.999707977
                                                           0.006024096    2.999758731
                                                           0.011044177    2.999787876
                                                           0.016064257    2.999808498
                                                           0.021084337    3.999468509
                                                           0.026104418    3.999678169
                                                           0.031124498    3.999725539
                                                           0.036144578    3.999751531
                                                           0.041164659    3.999769195
                                                           0.046184739    3.999782445
                                                           0.051204819    3.999792973
                                                           0.056224900    3.999801678
                                                           0.061244980    3.999809195
                                                           0.066265060    3.999817884
                                                           0.071285141    4.999535437
                                                           0.076305221    4.999669605
                                                           0.081325301    4.999709051
                                                           0.086345382    4.999730652
                                                           0.091365462    4.999744855
                                                           0.096385542    4.999754843
                                                           0.101405622    4.999761795
                                                           0.106425703    4.999765959
                                                           0.111445783    4.999766790
                                                           0.116465863    4.999762555
                                                           0.121485944    4.999749515
                                                           0.126506024    4.999762505
                                                           0.131526104    5.999289216
                                                           0.136546185    5.999456395
                                                           0.141566265    5.999527978
                                                           0.146586345    5.999571036
                                                           0.151606426    5.999601049
                                                           0.156626506    5.999624233
                                                           0.161646586    5.999665348
                                                           0.166666667    7.999188358
                                                           0.171686747    7.999366484
                                                           0.176706827    7.999438902
                                                           0.181726908    7.999482890
                                                           0.186746988    7.999514055
                                                           0.191767068    7.999538007
                                                           0.196787149    7.999557356
                                                           0.201807229    7.999573519
                                                           0.206827309    7.999587349
                                                           0.211847390    7.999599397
                                                           0.216867470    7.999610040
                                                           0.221887550    7.999619546
                                                           0.226907631    7.999628114
                                                           0.231927711    7.999635894
                                                           0.236947791    7.999643004
                                                           0.241967871    7.999649536
                                                           0.246987952    7.999655563
                                                           0.252008032    7.999661148
                                                           0.257028112    7.999666340
                                                           0.262048193    7.999671181
                                                           0.267068273    7.999675706
                                                           0.272088353    7.999679946
                                                           0.277108434    7.999683927
                                                           0.282128514    7.999687673
                                                           0.287148594    7.999691211
                                                           0.292168675    7.999694581
                                                           0.297188755    7.999697929
                                                           0.302208835    7.999703863
                                                           0.307228916    8.999431057
                                                           0.312248996    8.999551485
                                                           0.317269076    8.999588959
                                                           0.322289157    8.999610130
                                                           0.327309237    8.999648765
                                                           0.332329317    9.999381748
                                                           0.337349398   10.999153348
                                                           0.342369478   10.999344343
                                                           0.347389558   10.999410713
                                                           0.352409639   11.998897402
                                                           0.357429719   11.999239635
                                                           0.362449799   11.999322295
                                                           0.367469880   11.999369002
                                                           0.372489960   11.999401163
                                                           0.377510040   11.999425368
                                                           0.382530120   11.999444500
                                                           0.387550201   11.999460076
                                                           0.392570281   11.999472981
                                                           0.397590361   11.999483772
                                                           0.402610442   11.999492812
                                                           0.407630522   11.999500344
                                                           0.412650602   11.999506532
                                                           0.417670683   11.999511496
                                                           0.422690763   11.999515367
                                                           0.427710843   11.999518603
                                                           0.432730924   11.999528806
                                                           0.437751004   13.998527810
                                                           0.442771084   15.998276783
                                                           0.447791165   15.998609364
                                                           0.452811245   15.998772478
                                                           0.457831325   15.998876967
                                                           0.462851406   15.998952052
                                                           0.467871486   15.999009767
                                                           0.472891566   15.999056154
                                                           0.477911647   15.999094635
                                                           0.482931727   15.999127321
                                                           0.487951807   15.999155598
                                                           0.492971888   15.999180418
                                                           0.497991968   15.999202464
                                                           0.503012048   15.999222239
                                                           0.508032129   15.999240127
                                                           0.513052209   15.999256428
                                                           0.518072289   15.999271399
                                                           0.523092369   15.999285331
                                                           0.528112450   15.999300016
                                                           0.533132530   16.998920329
                                                           0.538152610   16.999118190
                                                           0.543172691   16.999185055
                                                           0.548192771   17.998900493
                                                           0.553212851   17.999043331
                                                           0.558232932   19.997422010
                                                           0.563253012   19.998736564
                                                           0.568273092   19.998880234
                                                           0.573293173   19.998956322
                                                           0.578313253   19.999007882
                                                           0.583333333   19.999046836
                                                           0.588353414   19.999078124
                                                           0.593373494   19.999104258
                                                           0.598393574   19.999126685
                                                           0.603413655   19.999146316
                                                           0.608433735   19.999163759
                                                           0.613453815   19.999179440
                                                           0.618473896   19.999193670
                                                           0.623493976   19.999206682
                                                           0.628514056   19.999218656
                                                           0.633534137   19.999229732
                                                           0.638554217   19.999240024
                                                           0.643574297   19.999249623
                                                           0.648594378   19.999258604
                                                           0.653614458   19.999267030
                                                           0.658634538   19.999274953
                                                           0.663654618   19.999282419
                                                           0.668674699   19.999289463
                                                           0.673694779   19.999296120
                                                           0.678714859   19.999302416
                                                           0.683734940   19.999308376
                                                           0.688755020   19.999314020
                                                           0.693775100   19.999319366
                                                           0.698795181   19.999324430
                                                           0.703815261   19.999329227
                                                           0.708835341   19.999333770
                                                           0.713855422   19.999338082
                                                           0.718875502   19.999342210
                                                           0.723895582   19.999346379
                                                           0.728915663   19.999354403
                                                           0.733935743   21.998556705
                                                           0.738955823   21.998926508
                                                           0.743975904   21.999031569
                                                           0.748995984   21.999087516
                                                           0.754016064   21.999123967
                                                           0.759036145   21.999150240
                                                           0.764056225   21.999170322
                                                           0.769076305   21.999186228
                                                           0.774096386   21.999199089
                                                           0.779116466   21.999209588
                                                           0.784136546   21.999218207
                                                           0.789156627   21.999226267
                                                           0.794176707   22.998829783
                                                           0.799196787   22.999050040
                                                           0.804216867   23.997856481
                                                           0.809236948   23.998655770
                                                           0.814257028   23.998791021
                                                           0.819277108   23.998849023
                                                           0.824297189   23.998859650
                                                           0.829317269   23.998692998
                                                           0.834337349   23.998542153
                                                           0.839357430   23.998908837
                                                           0.844377510   23.998982046
                                                           0.849397590   23.999024543
                                                           0.854417671   23.999055044
                                                           0.859437751   23.999079011
                                                           0.864457831   23.999098782
                                                           0.869477912   23.999115577
                                                           0.874497992   23.999130108
                                                           0.879518072   23.999142821
                                                           0.884538153   23.999153999
                                                           0.889558233   23.999163815
                                                           0.894578313   23.999172401
                                                           0.899598394   23.999180859
                                                           0.904618474   24.998722301
                                                           0.909638554   24.998964822
                                                           0.914658635   24.999015967
                                                           0.919678715   24.999005328
                                                           0.924698795   23.999150398
                                                           0.929718876   24.998579671
                                                           0.934738956   24.998928361
                                                           0.939759036   24.999006085
                                                           0.944779116   24.999048737
                                                           0.949799197   24.999077886
                                                           0.954819277   24.999099898
                                                           0.959839357   24.999117460
                                                           0.964859438   24.999131943
                                                           0.969879518   24.999144142
                                                           0.974899598   24.999154609
                                                           0.979919679   24.999164137
                                                           0.984939759   24.999198256
                                                           0.989959839   27.998111368
                                                           0.994979920   27.998609386
                                                           1.000000000   27.998734580


==> data/Fig-8a.txt <==
#!% Fig. 8. Panel a: Calculated electronic conductances at 0 K as
#!% functions of the chemical potential of (3x)3x3+s ScN NW sys-
#!% tems: pure (333); BT defected system with a vacancy replac-
#!% ing the central N atom (333v): relaxed and unrelaxed; and a
#!% BT defected system with two vacancies replacing two N atomic sites along the central axis of the NW (relaxed: 333vv).

#!% 333                                             333v (rel.)                                   333v (unr.)                                         333vv 
#!% \mu - E_{F}^{333}    G                          \mu - E_{F}^{333}    G                       \mu - E_{F}^{333}    G                              \mu - E_{F}^{333}    G

-1.500000000	35.993960369                       -1.500000000	22.998493290                     -1.500000000	34.990265682                        -1.500000000	20.996553407 
-1.491610738	35.993849077                       -1.491610738	27.993571656                     -1.491610738	28.992706430                        -1.491610738	16.996834190
-1.483221477	36.989900742                       -1.483221477	29.992736630                     -1.483221477	23.993792617                        -1.483221477	18.996320548
-1.474832215	36.991763222                       -1.474832215	29.990669416                     -1.474832215	27.993695885                        -1.474832215	18.996792304
-1.466442953	37.911175074                       -1.466442953	17.998281140                     -1.466442953	27.990022995                        -1.466442953	22.996152831
-1.458053691	34.992077094                       -1.458053691	24.993993524                     -1.458053691	23.995274514                        -1.458053691	22.996169583
-1.449664430	36.985774057                       -1.449664430	17.996314484                     -1.449664430	26.993732046                        -1.449664430	22.995970304
-1.441275168	36.990991625                       -1.441275168	22.995068673                     -1.441275168	25.992225072                        -1.441275168	14.999718465
-1.432885906	34.993081848                       -1.432885906	24.994516262                     -1.432885906	28.992875797                        -1.432885906	18.996959605
-1.424496644	34.993075169                       -1.424496644	20.974453663                     -1.424496644	28.993680073                        -1.424496644	18.996363117
-1.416107383	34.990357066                       -1.416107383	22.994302664                     -1.416107383	28.992443016                        -1.416107383	22.995245985
-1.407718121	33.993965280                       -1.407718121	17.997179763                     -1.407718121	26.993886688                        -1.407718121	22.981672255
-1.399328859	33.994049849                       -1.399328859	13.997883420                     -1.399328859	24.994637665                        -1.399328859	18.997006949
-1.390939597	33.994244733                       -1.390939597	17.015580234                     -1.390939597	29.989133700                        -1.390939597	16.997137418
-1.382550336	33.994175435                       -1.382550336	16.997184994                     -1.382550336	22.995180102                        -1.382550336	20.996196402
-1.374161074	33.993972540                       -1.374161074	19.849616483                     -1.374161074	24.994756627                        -1.374161074	20.994509023
-1.365771812	31.993738788                       -1.365771812	18.996455073                     -1.365771812	18.996610572                        -1.365771812	16.997155668
-1.357382550	31.985702259                       -1.357382550	22.995966973                     -1.357382550	19.995458939                        -1.357382550	15.997189966
-1.348993289	32.994202630                       -1.348993289	22.995855006                     -1.348993289	21.995303999                        -1.348993289	15.996837633
-1.340604027	33.945444389                       -1.340604027	18.995745753                     -1.340604027	24.994853428                        -1.340604027	16.995909651
-1.332214765	32.991589643                       -1.332214765	14.997832296                     -1.332214765	24.994184729                        -1.332214765	13.996456794
-1.323825503	36.991113470                       -1.323825503	18.996209726                     -1.323825503	20.993042360                        -1.323825503	19.994720460
-1.315436242	36.991074406                       -1.315436242	20.995581180                     -1.315436242	19.995706165                        -1.315436242	19.995159915
-1.307046980	33.987044672                       -1.307046980	18.996965792                     -1.307046980	19.996277591                        -1.307046980	14.995477320
-1.298657718	35.992093816                       -1.298657718	20.996413207                     -1.298657718	18.997521472                        -1.298657718	16.996140776
-1.290268456	35.992978102                       -1.290268456	16.996857516                     -1.290268456	20.996078167                        -1.290268456	17.995902461
-1.281879195	35.992583619                       -1.281879195	20.996060722                     -1.281879195	15.997456602                        -1.281879195	17.995396016
-1.273489933	35.993011692                       -1.273489933	20.996141232                     -1.273489933	16.997279528                        -1.273489933	15.996255131
-1.265100671	35.992887853                       -1.265100671	20.995422074                     -1.265100671	16.997183409                        -1.265100671	15.994777578
-1.256711409	35.992543323                       -1.256711409	15.996936942                     -1.256711409	18.995707024                        -1.256711409	13.995603492
-1.248322148	32.060777660                       -1.248322148	14.996516907                     -1.248322148	18.996980884                        -1.248322148	11.997508690
-1.239932886	34.993009408                       -1.239932886	14.997304226                     -1.239932886	18.996909185                        -1.239932886	10.998295636
-1.231543624	33.992855849                       -1.231543624	10.674438545                     -1.231543624	16.995220074                        -1.231543624	10.998210453
-1.223154362	34.992017565                       -1.223154362	15.996798557                     -1.223154362	12.997964670                        -1.223154362	6.998661901
-1.214765101	34.991106012                       -1.214765101	18.994412620                     -1.214765101	20.995320185                        -1.214765101	10.997386921
-1.206375839	31.983643294                       -1.206375839	14.994753737                     -1.206375839	18.997018072                        -1.206375839	9.998655386
-1.197986577	33.986308708                       -1.197986577	12.997196938                     -1.197986577	18.996969920                        -1.197986577	9.998656784
-1.189597315	26.993048267                       -1.189597315	17.994858103                     -1.189597315	20.992415650                        -1.189597315	8.998844261
-1.181208054	26.994867619                       -1.181208054	17.995481750                     -1.181208054	20.996175492                        -1.181208054	8.998703539
-1.172818792	26.994945307                       -1.172818792	17.994823983                     -1.172818792	20.996132728                        -1.172818792	8.998807119
-1.164429530	24.993942241                       -1.164429530	15.991822713                     -1.164429530	20.995971380                        -1.164429530	9.998645496
-1.156040268	25.995373876                       -1.156040268	13.996187554                     -1.156040268	20.991981604                        -1.156040268	9.998627216
-1.147651007	26.994995902                       -1.147651007	11.997843240                     -1.147651007	16.996548822                        -1.147651007	9.998559520
-1.139261745	26.994900934                       -1.139261745	11.997563945                     -1.139261745	15.996534607                        -1.139261745	7.998853037
-1.130872483	22.995288645                       -1.130872483	10.998249939                     -1.130872483	14.997201354                        -1.130872483	7.998747276
-1.122483221	26.994085967                       -1.122483221	10.998092357                     -1.122483221	13.996339084                        -1.122483221	7.998519153
-1.114093960	24.994903895                       -1.114093960	10.996173342                     -1.114093960	13.997224055                        -1.114093960	8.998745980
-1.105704698	23.995593638                       -1.105704698	9.998687731                      -1.105704698	15.996339743                        -1.105704698	8.998748391
-1.097315436	21.996461914                       -1.097315436	9.998580049                      -1.097315436	17.988697364                        -1.097315436	8.998682292
-1.088926174	22.996333262                       -1.088926174	8.998851498                      -1.088926174	12.997278340                        -1.088926174	8.998452518
-1.080536913	22.996341334                       -1.080536913	9.998264404                      -1.080536913	13.997000495                        -1.080536913	7.999015614
-1.072147651	22.996315070                       -1.072147651	8.998819045                      -1.072147651	17.995189709                        -1.072147651	7.999005054
-1.063758389	22.990248575                       -1.063758389	8.998814643                      -1.063758389	15.996752984                        -1.063758389	7.998992830
-1.055369128	22.996245223                       -1.055369128	9.998612141                      -1.055369128	15.995521576                        -1.055369128	7.998977864
-1.046979866	22.995402180                       -1.046979866	9.998345380                      -1.046979866	13.996623868                        -1.046979866	7.998959709
-1.038590604	22.995887697                       -1.038590604	9.998297159                      -1.038590604	14.992268954                        -1.038590604	7.998937666
-1.030201342	22.994772497                       -1.030201342	7.998857831                      -1.030201342	10.997746907                        -1.030201342	7.998910633
-1.021812081	19.000651623                       -1.021812081	7.998792751                      -1.021812081	10.998187594                        -1.021812081	7.998876795
-1.013422819	18.997844304                       -1.013422819	7.998681880                      -1.013422819	10.997527518                        -1.013422819	7.998832900
-1.005033557	20.996698551                       -1.005033557	9.997797062                      -1.005033557	6.998569300                         -1.005033557	7.998772179
-0.996644295	20.996654337                       -0.996644295	8.998589788                      -0.996644295	10.995889488                        -0.996644295	7.998676372
-0.988255034	20.996513480                       -0.988255034	8.998339958                      -0.988255034	8.998756808                         -0.988255034	7.998457453
-0.979865772	20.996551483                       -0.979865772	7.998970315                      -0.979865772	9.998419958                         -0.979865772	6.998951826
-0.971476510	20.996457600                       -0.971476510	7.998961965                      -0.971476510	9.998632342                         -0.971476510	6.998895813
-0.963087248	20.996309894                       -0.963087248	7.998949389                      -0.963087248	9.998480383                         -0.963087248	6.998824479
-0.954697987	20.995913758                       -0.954697987	7.998932795                      -0.954697987	8.998786806                         -0.954697987	6.998721767
-0.946308725	19.996573443                       -0.946308725	7.998912074                      -0.946308725	8.998765705                         -0.946308725	6.998552613
-0.937919463	17.997306827                       -0.937919463	7.998886573                      -0.937919463	9.998519136                         -0.937919463	6.998162490
-0.929530201	19.996233374                       -0.929530201	7.998855007                      -0.929530201	9.998387163                         -0.929530201	4.999163776
-0.921140940	17.996719547                       -0.921140940	7.998815057                      -0.921140940	7.998758065                         -0.921140940	4.999033024
-0.912751678	17.996736820                       -0.912751678	7.998762205                      -0.912751678	7.998547073                         -0.912751678	4.998772019
-0.904362416	16.996686237                       -0.904362416	7.998685913                      -0.904362416	6.999066743                         -0.904362416	4.991265845
-0.895973154	17.996414735                       -0.895973154	7.998550761                      -0.895973154	8.998673410                         -0.895973154	3.999389428
-0.887583893	17.996168351                       -0.887583893	7.997956995                      -0.887583893	8.998669740                         -0.887583893	3.999278819
-0.879194631	17.995730405                       -0.879194631	6.998870590                      -0.879194631	8.998551671                         -0.879194631	3.998768588
-0.870805369	17.994717700                       -0.870805369	6.998807509                      -0.870805369	8.997145031                         -0.870805369	2.999730876
-0.862416107	15.992219020                       -0.862416107	6.998722105                      -0.862416107	7.998978253                         -0.862416107	2.999728773
-0.854026846	13.996931876                       -0.854026846	6.998594686                      -0.854026846	7.998962502                         -0.854026846	2.999726602
-0.845637584	13.994990559                       -0.845637584	6.998363774                      -0.845637584	7.998942760                         -0.845637584	2.999724088
-0.837248322	12.997390204                       -0.837248322	6.997544893                      -0.837248322	7.998918434                         -0.837248322	2.999721181
-0.828859060	12.996948903                       -0.828859060	4.999070519                      -0.828859060	7.998888485                         -0.828859060	2.999717841
-0.820469799	12.991206464                       -0.820469799	4.998941932                      -0.820469799	7.998851042                         -0.820469799	2.999714020
-0.812080537	6.997703433                        -0.812080537	4.998632811                      -0.812080537	7.998802550                         -0.812080537	2.999709660
-0.803691275	9.998736764                        -0.803691275	3.999349758                      -0.803691275	7.998735184                         -0.803691275	2.999704693
-0.795302013	9.998723666                        -0.795302013	3.999160353                      -0.795302013	7.998626066                         -0.795302013	2.999699033
-0.786912752	9.998760625                        -0.786912752	2.999734618                      -0.786912752	7.998339822                         -0.786912752	2.999692571
-0.778523490	9.998749990                        -0.778523490	2.999730366                      -0.778523490	6.998925368                         -0.778523490	2.999685172
-0.770134228	8.998923981                        -0.770134228	2.999729207                      -0.770134228	6.998872652                         -0.770134228	2.999676656
-0.761744966	9.998752680                        -0.761744966	2.999727761                      -0.761744966	6.998805946                         -0.761744966	2.999666792
-0.753355705	9.998749747                        -0.753355705	2.999725958                      -0.753355705	6.998714438                         -0.753355705	2.999655263
-0.744966443	9.998740047                        -0.744966443	2.999723764                      -0.744966443	6.998574039                         -0.744966443	2.999641632
-0.736577181	9.998727287                        -0.736577181	2.999721147                      -0.736577181	6.998299972                         -0.736577181	2.999625274
-0.728187919	9.998709404                        -0.728187919	2.999718069                      -0.728187919	6.996718966                         -0.728187919	2.999605251
-0.719798658	9.998676127                        -0.719798658	2.999714484                      -0.719798658	4.999146405                         -0.719798658	2.999580082
-0.711409396	9.998653159                        -0.711409396	2.999710337                      -0.711409396	4.999067697                         -0.711409396	2.999547259
-0.703020134	9.998607248                        -0.703020134	2.999705557                      -0.703020134	4.998944793                         -0.703020134	2.999502095
-0.694630872	9.998529547                        -0.694630872	2.999700058                      -0.694630872	4.998704798                         -0.694630872	2.999434453
-0.686241611	9.998337667                        -0.686241611	2.999693730                      -0.686241611	4.997672759                         -0.686241611	2.999316409
-0.677852349	8.998821143                        -0.677852349	2.999686431                      -0.677852349	2.999734161                         -0.677852349	2.999018595
-0.669463087	8.998791141                        -0.669463087	2.999677979                      -0.669463087	2.999732343                         -0.669463087	0.999922071
-0.661073826	8.998756255                        -0.661073826	2.999668131                      -0.661073826	2.999731135                         -0.661073826	0.999906582
-0.652684564	8.998709908                        -0.652684564	2.999656557                      -0.652684564	2.999729658                         -0.652684564	0.999903521
-0.644295302	8.998643344                        -0.644295302	2.999642798                      -0.644295302	2.999727848                         -0.644295302	0.999900261
-0.635906040	8.998530408                        -0.635906040	2.999626189                      -0.635906040	2.999725671                         -0.635906040	0.999896596
-0.627516779	8.998187594                        -0.627516779	2.999605732                      -0.627516779	2.999723092                         -0.627516779	0.999892412
-0.619127517	7.998791083                        -0.619127517	2.999579834                      -0.619127517	2.999720074                         -0.619127517	0.999887568
-0.610738255	7.998708434                        -0.610738255	2.999545764                      -0.610738255	2.999716570                         -0.610738255	0.999881877
-0.602348993	7.998536963                        -0.602348993	2.999498335                      -0.602348993	2.999712527                         -0.602348993	0.999875065
-0.593959732	6.999032279                        -0.593959732	2.999426036                      -0.593959732	2.999707878                         -0.593959732	0.999866719
-0.585570470	6.998956125                        -0.585570470	2.999295632                      -0.585570470	2.999702541                         -0.585570470	0.999856177
-0.577181208	6.998909699                        -0.577181208	2.998931574                      -0.577181208	2.999696415                         -0.577181208	0.999842292
-0.568791946	6.998849259                        -0.568791946	0.999915521                      -0.568791946	2.999689370                         -0.568791946	0.999822859
-0.560402685	6.998766005                        -0.560402685	0.999909093                      -0.560402685	2.999681243                         -0.560402685	0.999792904
-0.552013423	6.998640147                        -0.552013423	0.999906272                      -0.552013423	2.999671818                         -0.552013423	0.999737650
-0.543624161	6.998409879                        -0.543624161	0.999903242                      -0.543624161	2.999660807                         -0.543624161	0.999572712
-0.535234899	6.997604176                        -0.535234899	0.999899845                      -0.535234899	2.999647820                         -0.535234899	0.000001521
-0.526845638	4.999137132                        -0.526845638	0.999895983                      -0.526845638	2.999632304                         -0.526845638	0.000000095
-0.518456376	4.999023354                        -0.518456376	0.999891538                      -0.518456376	2.999613450                         -0.518456376	0.000000027
-0.510067114	4.998790901                        -0.510067114	0.999886352                      -0.510067114	2.999590021                         -0.510067114	0.000000012
-0.501677852	4.997438325                        -0.501677852	0.999880205                      -0.501677852	2.999559993                         -0.501677852	0.000000006
-0.493288591	3.999071181                        -0.493288591	0.999872767                      -0.493288591	2.999519781                         -0.493288591	0.000000004
-0.484899329	2.999731603                        -0.484899329	0.999863534                      -0.484899329	2.999462209                         -0.484899329	0.000000003
-0.476510067	2.999729751                        -0.476510067	0.999851670                      -0.476510067	2.999369951                         -0.476510067	0.000000002
-0.468120805	2.999728467                        -0.468120805	0.999835672                      -0.468120805	2.999183659                         -0.468120805	0.000000001
-0.459731544	2.999726890                        -0.459731544	0.999812479                      -0.459731544	2.998289086                         -0.459731544	0.000000001
-0.451342282	2.999724963                        -0.451342282	0.999774510                      -0.451342282	0.999897254                         -0.451342282	0.000000001
-0.442953020	2.999722650                        -0.442953020	0.999694508                      -0.442953020	0.999890008                         -0.442953020	0.000000001
-0.434563758	2.999719918                        -0.434563758	0.999198891                      -0.434563758	0.999880763                         -0.434563758	0.000000001
-0.426174497	2.999716723                        -0.426174497	0.000000316                      -0.426174497	0.999866828                         -0.426174497	0.000000001
-0.417785235	2.999713016                        -0.417785235	0.000000051                      -0.417785235	0.999842645                         -0.417785235	0.000000000
-0.409395973	2.999708736                        -0.409395973	0.000000018                      -0.409395973	0.999789866                         -0.409395973	0.000000000
-0.401006711	2.999703808                        -0.401006711	0.000000009                      -0.401006711	0.999601668                         -0.401006711	0.000000000
-0.392617450	2.999698138                        -0.392617450	0.000000005                      -0.392617450	0.000016465                         -0.392617450	0.000000001
-0.384228188	2.999691608                        -0.384228188	0.000000003                      -0.384228188	0.000000652                         -0.384228188	0.000000001
-0.375838926	2.999684066                        -0.375838926	0.000000002                      -0.375838926	0.000002498                         -0.375838926	0.000000001
-0.367449664	2.999675315                        -0.367449664	0.000000001                      -0.367449664	1.997804788                         -0.367449664	0.000000002
-0.359060403	2.999665090                        -0.359060403	0.000000001                      -0.359060403	1.997394714                         -0.359060403	0.000000004
-0.350671141	2.999653033                        -0.350671141	0.000000001                      -0.350671141	0.999766675                         -0.350671141	0.000000015
-0.342281879	2.999638636                        -0.342281879	0.000000001                      -0.342281879	0.999760089                         -0.342281879	0.000000149
-0.333892617	2.999621161                        -0.333892617	0.000000001                      -0.333892617	0.999721399                         -0.333892617	0.998136886
-0.325503356	2.999599481                        -0.325503356	0.000000000                      -0.325503356	0.999602548                         -0.325503356	0.999039900
-0.317114094	2.999571768                        -0.317114094	0.000000000                      -0.317114094	0.000009117                         -0.317114094	0.999089402
-0.308724832	2.999534807                        -0.308724832	0.000000000                      -0.308724832	0.000000141                         -0.308724832	0.998951999
-0.300335570	2.999482277                        -0.300335570	0.000000000                      -0.300335570	0.000000034                         -0.300335570	0.998344709
-0.291946309	2.999399348                        -0.291946309	0.000000000                      -0.291946309	0.000000014                         -0.291946309	0.000000840
-0.283557047	2.999238385                        -0.283557047	0.000000000                      -0.283557047	0.000000007                         -0.283557047	0.000000016
-0.275167785	2.998638906                        -0.275167785	0.000000000                      -0.275167785	0.000000004                         -0.275167785	0.000000003
-0.266778523	0.999918826                        -0.266778523	0.000000000                      -0.266778523	0.000000003                         -0.266778523	0.000000001
-0.258389262	0.999915865                        -0.258389262	0.000000000                      -0.258389262	0.000000002                         -0.258389262	0.000000001
-0.250000000	0.999913687                        -0.250000000	0.000000000                      -0.250000000	0.000000001                         -0.250000000	0.000000000
-0.241610738	0.999911355                        -0.241610738	0.000000000                      -0.241610738	0.000000001                         -0.241610738	0.000000000
-0.233221477	0.999908781                        -0.233221477	0.000000000                      -0.233221477	0.000000001                         -0.233221477	0.000000000
-0.224832215	0.999905908                        -0.224832215	0.000000000                      -0.224832215	0.000000001                         -0.224832215	0.000000000
-0.216442953	0.999902676                        -0.216442953	0.000000000                      -0.216442953	0.000000001                         -0.216442953	0.000000000
-0.208053691	0.999899003                        -0.208053691	0.000000000                      -0.208053691	0.000000000                         -0.208053691	0.000000000
-0.199664430	0.999894786                        -0.199664430	0.000000000                      -0.199664430	0.000000000                         -0.199664430	0.000000000
-0.191275168	0.999889884                        -0.191275168	0.000000000                      -0.191275168	0.000000000                         -0.191275168	0.000000000
-0.182885906	0.999884098                        -0.182885906	0.000000000                      -0.182885906	0.000000000                         -0.182885906	0.000000000
-0.174496644	0.999877137                        -0.174496644	0.000000000                      -0.174496644	0.000000000                         -0.174496644	0.000000000
-0.166107383	0.999868561                        -0.166107383	0.000000000                      -0.166107383	0.000000000                         -0.166107383	0.000000000
-0.157718121	0.999857653                        -0.157718121	0.000000000                      -0.157718121	0.000000000                         -0.157718121	0.000000001
-0.149328859	0.999843160                        -0.149328859	0.000000000                      -0.149328859	0.000000000                         -0.149328859	0.000000001
-0.140939597	0.999822625                        -0.140939597	0.000000000                      -0.140939597	0.000000000                         -0.140939597	0.000000001
-0.132550336	0.999790335                        -0.132550336	0.000000000                      -0.132550336	0.000000000                         -0.132550336	0.000000001
-0.124161074	0.999728269                        -0.124161074	0.000000000                      -0.124161074	0.000000000                         -0.124161074	0.000000001
-0.115771812	0.999509858                        -0.115771812	0.000000000                      -0.115771812	0.000000000                         -0.115771812	0.000000002
-0.107382550	0.000000762                        -0.107382550	0.000000000                      -0.107382550	0.000000000                         -0.107382550	0.000000002
-0.098993289	0.000000075                        -0.098993289	0.000000000                      -0.098993289	0.000000000                         -0.098993289	0.000000003
-0.090604027	0.000000023                        -0.090604027	0.000000001                      -0.090604027	0.000000000                         -0.090604027	0.000000005
-0.082214765	0.000000010                        -0.082214765	0.000000001                      -0.082214765	0.000000000                         -0.082214765	0.000000009
-0.073825503	0.000000006                        -0.073825503	0.000000001                      -0.073825503	0.000000000                         -0.073825503	0.000000016
-0.065436242	0.000000003                        -0.065436242	0.000000001                      -0.065436242	0.000000000                         -0.065436242	0.000000034
-0.057046980	0.000000002                        -0.057046980	0.000000001                      -0.057046980	0.000000001                         -0.057046980	0.000000101
-0.048657718	0.000000002                        -0.048657718	0.000000002                      -0.048657718	0.000000001                         -0.048657718	0.000000715
-0.040268456	0.000000001                        -0.040268456	0.000000002                      -0.040268456	0.000000001                         -0.040268456	1.998443913
-0.031879195	0.000000001                        -0.031879195	0.000000003                      -0.031879195	0.000000001                         -0.031879195	1.999312513
-0.023489933	0.000000001                        -0.023489933	0.000000005                      -0.023489933	0.000000001                         -0.023489933	1.999483469
-0.015100671	0.000000001                        -0.015100671	0.000000007                      -0.015100671	0.000000002                         -0.015100671	1.999566269
-0.006711409	0.000000000                        -0.006711409	0.000000013                      -0.006711409	0.000000002                         -0.006711409	1.999617135
0.001677852	0.000000000                        0.001677852	0.000000025                      0.001677852	0.000000003                         0.001677852	1.999652265
0.010067114	0.000000000                        0.010067114	0.000000061                      0.010067114	0.000000004                         0.010067114	1.999678296
0.018456376	0.000000000                        0.018456376	0.000000248                      0.018456376	0.000000007                         0.018456376	1.999698518
0.026845638	0.000000000                        0.026845638	0.000010046                      0.026845638	0.000000012                         0.026845638	1.999714768
0.035234899	0.000000000                        0.035234899	1.999194573                      0.035234899	0.000000025                         0.035234899	1.999728165
0.043624161	0.000000000                        0.043624161	1.999464928                      0.043624161	0.000000064                         0.043624161	1.999739433
0.052013423	0.000000000                        0.052013423	1.999568563                      0.052013423	0.000000300                         0.052013423	1.999749062
0.060402685	0.000000000                        0.060402685	1.999626782                      0.060402685	0.004109646                         0.060402685	1.999757399
0.068791946	0.000000000                        0.068791946	1.999665019                      0.068791946	1.999143475                         0.068791946	1.999764701
0.077181208	0.000000000                        0.077181208	1.999692390                      0.077181208	1.999414805                         0.077181208	1.999771166
0.085570470	0.000000000                        0.085570470	1.999713075                      0.085570470	1.999526224                         0.085570470	1.999777036
0.093959732	0.000000000                        0.093959732	1.999729293                      0.093959732	1.999590762                         0.093959732	1.999987872
0.102348993	0.000000000                        0.102348993	1.999742344                      0.102348993	1.999634053                         0.102348993	2.999368046
0.110738255	0.000000000                        0.110738255	1.999753049                      0.110738255	1.999665599                         0.110738255	2.999499774
0.119127517	0.000000000                        0.119127517	1.999761949                      0.119127517	1.999689849                         0.119127517	2.999559049
0.127516779	0.000000000                        0.127516779	1.999769420                      0.127516779	1.999709198                         0.127516779	2.999595323
0.135906040	0.000000000                        0.135906040	1.999775732                      0.135906040	1.999725064                         0.135906040	2.999620757
0.144295302	0.000000000                        0.144295302	1.999781082                      0.144295302	1.999738351                         0.144295302	2.999640185
0.152684564	0.000000000                        0.152684564	1.999785622                      0.152684564	1.999749661                         0.152684564	3.998547941
0.161073826	0.000000000                        0.161073826	1.999789493                      0.161073826	1.999759416                         0.161073826	3.999278708
0.169463087	0.000000000                        0.169463087	1.999793311                      0.169463087	1.999767921                         0.169463087	3.999382990
0.177852349	0.000000001                        0.177852349	2.999274925                      0.177852349	1.999775401                         0.177852349	3.999430630
0.186241611	0.000000001                        0.186241611	2.999511386                      0.186241611	1.999782028                         0.186241611	3.999455325
0.194630872	0.000000001                        0.194630872	2.999576860                      0.194630872	1.999787934                         0.194630872	3.999463952
0.203020134	0.000000001                        0.203020134	2.999610699                      0.203020134	1.999793225                         0.203020134	3.999454685
0.211409396	0.000000001                        0.211409396	2.999631961                      0.211409396	1.999797986                         0.211409396	3.999417394
0.219798658	0.000000002                        0.219798658	2.999646610                      0.219798658	1.999802283                         0.219798658	3.999331995
0.228187919	0.000000002                        0.228187919	3.015506037                      0.228187919	1.999806173                         0.228187919	3.999197118
0.236577181	0.000000003                        0.236577181	2.999665631                      0.236577181	1.999809704                         0.236577181	4.997692165
0.244966443	0.000000005                        0.244966443	3.998941546                      0.244966443	1.999812915                         0.244966443	4.998599215
0.253355705	0.000000007                        0.253355705	3.999271953                      0.253355705	1.999815850                         0.253355705	4.998831692
0.261744966	0.000000013                        0.261744966	3.999351604                      0.261744966	1.999818599                         0.261744966	4.998940005
0.270134228	0.000000026                        0.270134228	3.999379035                      0.270134228	1.999826380                         0.270134228	4.998975713
0.278523490	0.000000071                        0.278523490	3.999374007                      0.278523490	2.999429498                         0.278523490	4.998808183
0.286912752	0.000000356                        0.286912752	3.999331962                      0.286912752	2.999561624                         0.286912752	3.999600105
0.295302013	0.001496770                        0.295302013	3.999241068                      0.295302013	2.999613564                         0.295302013	3.999611278
0.303691275	1.999192731                        0.303691275	4.989240278                      0.303691275	2.999649816                         0.303691275	3.999620187
0.312080537	1.999435419                        0.312080537	5.997438008                      0.312080537	3.998952464                         0.312080537	3.999627408
0.320469799	1.999541856                        0.320469799	4.012445526                      0.320469799	3.998829749                         0.320469799	4.998632257
0.328859060	1.999604979                        0.328859060	3.999416745                      0.328859060	3.998689992                         0.328859060	4.999194702
0.337248322	1.999647841                        0.337248322	3.999458700                      0.337248322	4.998130443                         0.337248322	5.996945545
0.345637584	1.999679298                        0.345637584	3.999478121                      0.345637584	4.998548780                         0.345637584	5.997141501
0.354026846	1.999703584                        0.354026846	3.999485363                      0.354026846	4.998709922                         0.354026846	4.999323935
0.362416107	1.999723011                        0.362416107	3.999484475                      0.362416107	4.998798795                         0.362416107	4.999329665
0.370805369	1.999738965                        0.370805369	3.999476810                      0.370805369	4.998743542                         0.370805369	4.999308665
0.379194631	1.999752334                        0.379194631	3.999462168                      0.379194631	3.999561716                         0.379194631	4.998960612
0.387583893	1.999763718                        0.387583893	3.999440139                      0.387583893	3.999575754                         0.387583893	2.999748442
0.395973154	1.999773538                        0.395973154	4.998744281                      0.395973154	3.999587704                         0.395973154	2.999745755
0.404362416	1.999782100                        0.404362416	4.998944481                      0.404362416	3.999597477                         0.404362416	4.998983170
0.412751678	1.999789633                        0.412751678	4.998902240                      0.412751678	3.999606210                         0.412751678	4.999343583
0.421140940	1.999796310                        0.421140940	4.998503727                      0.421140940	4.999041760                         0.421140940	4.999377347
0.429530201	1.999802268                        0.429530201	2.999528864                      0.429530201	4.999256051                         0.429530201	4.999383206
0.437919463	1.999807615                        0.437919463	2.999506407                      0.437919463	4.999311472                         0.437919463	4.999376177
0.446308725	1.999812441                        0.446308725	2.999365021                      0.446308725	4.999338318                         0.446308725	6.998230328
0.454697987	1.999816824                        0.454697987	0.999917555                      0.454697987	4.999353910                         0.454697987	6.998484316
0.463087248	1.999820892                        0.463087248	0.999915712                      0.463087248	4.999363427                         0.463087248	4.999075376
0.471476510	1.999831599                        0.471476510	0.999916277                      0.471476510	4.999368725                         0.471476510	4.999154301
0.479865772	2.999435517                        0.479865772	0.999919748                      0.479865772	4.999369822                         0.479865772	4.999208063
0.488255034	2.999565514                        0.488255034	2.999398343                      0.488255034	4.999363538                         0.488255034	4.999247235
0.496644295	2.999618001                        0.496644295	2.999534783                      0.496644295	4.999327996                         0.496644295	4.999277270
0.505033557	2.999648793                        0.505033557	2.999569355                      0.505033557	2.999766944                         0.505033557	4.999300970
0.513422819	2.999780856                        0.513422819	2.999586386                      0.513422819	2.999731413                         0.513422819	4.999319734
0.521812081	3.999150129                        0.521812081	2.999648529                      0.521812081	4.999217480                         0.521812081	4.999333959
0.530201342	3.999227435                        0.530201342	4.998704554                      0.530201342	4.999347827                         0.530201342	4.999342668
0.538590604	3.999138217                        0.538590604	4.998963595                      0.538590604	4.999357483                         0.538590604	4.999342030
0.546979866	3.998961702                        0.546979866	4.999067452                      0.546979866	4.999347525                         0.546979866	5.998534290
0.555369128	3.998987787                        0.555369128	4.999124974                      0.555369128	4.999315479                         0.555369128	4.999103715
0.563758389	4.998516832                        0.563758389	4.999161646                      0.563758389	4.999205217                         0.563758389	4.999209866
0.572147651	4.998832930                        0.572147651	4.999186980                      0.572147651	2.999608519                         0.572147651	6.996198057
0.580536913	4.998980051                        0.580536913	4.999205652                      0.580536913	4.998350814                         0.580536913	6.998949304
0.588926174	4.999071250                        0.588926174	4.999220203                      0.588926174	4.998944600                         0.588926174	7.998785852
0.597315436	4.999135543                        0.597315436	4.999231663                      0.597315436	4.999093426                         0.597315436	7.998898302
0.605704698	4.999184405                        0.605704698	4.999238647                      0.605704698	4.999168989                         0.605704698	7.998943045
0.614093960	4.999223274                        0.614093960	4.999230082                      0.614093960	4.999216580                         0.614093960	7.998966422
0.622483221	4.999230272                        0.622483221	4.998920224                      0.622483221	4.999249513                         0.622483221	7.998805424
0.630872483	4.999282986                        0.630872483	3.999489565                      0.630872483	4.999272267                         0.630872483	8.998348502
0.639261745	4.999307559                        0.639261745	3.999504874                      0.639261745	4.999283390                         0.639261745	8.998592846
0.647651007	4.999328820                        0.647651007	3.999521281                      0.647651007	4.999257054                         0.647651007	8.998613488
0.656040268	4.999347761                        0.656040268	4.999157280                      0.656040268	3.999519023                         0.656040268	8.998491313
0.664429530	4.999364830                        0.664429530	4.999352217                      0.664429530	3.999524115                         0.664429530	5.011086850
0.672818792	4.999380338                        0.672818792	4.999392838                      0.672818792	3.999531523                         0.672818792	4.999367286
0.681208054	4.999394518                        0.681208054	5.998658056                      0.681208054	4.999347843                         0.681208054	4.999384901
0.689597315	4.999407551                        0.689597315	5.998889551                      0.689597315	7.998137266                         0.689597315	4.999398255
0.697986577	4.999419578                        0.697986577	5.998974300                      0.697986577	7.998459570                         0.697986577	4.999396375
0.706375839	4.999430714                        0.706375839	5.999041363                      0.706375839	7.998636447                         0.706375839	3.999493961
0.714765101	4.999441029                        0.714765101	5.999108564                      0.714765101	7.998768889                         0.714765101	3.999519665
0.723154362	4.999442885                        0.723154362	6.998735666                      0.723154362	7.998857979                         0.723154362	4.999481059
0.731543624	4.999459640                        0.731543624	6.998988527                      0.731543624	7.998914299                         0.731543624	8.998352505
0.739932886	4.999468139                        0.739932886	7.998731167                      0.739932886	7.998947804                         0.739932886	8.998248820
0.748322148	4.999476052                        0.748322148	8.998290071                      0.748322148	7.998963582                         0.748322148	7.998622339
0.756711409	4.999483483                        0.756711409	8.998261322                      0.756711409	7.998961933                         0.756711409	7.998482445
0.765100671	4.999490493                        0.765100671	4.999327112                      0.765100671	7.998936776                         0.765100671	8.992410816
0.773489933	4.999497199                        0.773489933	3.999414135                      0.773489933	7.998865428                         0.773489933	6.998778328
0.781879195	4.999506085                        0.781879195	3.999441568                      0.781879195	7.998635126                         0.781879195	7.998680154
0.790268456	6.998540993                        0.790268456	3.999464123                      0.790268456	3.999633160                         0.790268456	11.995201934
0.798657718	6.998914352                        0.798657718	3.999481344                      0.798657718	3.999595842                         0.798657718	9.998011177
0.807046980	6.999040713                        0.807046980	3.999494332                      0.807046980	3.999600057                         0.807046980	9.998270942
0.815436242	6.999110399                        0.815436242	3.999503573                      0.815436242	3.999603571                         0.815436242	9.998393463
0.823825503	6.999156550                        0.823825503	4.999367682                      0.823825503	3.999606001                         0.823825503	9.998462084
0.832214765	6.999190294                        0.832214765	4.999216942                      0.832214765	3.999607191                         0.832214765	9.998497330
0.840604027	6.999216564                        0.840604027	3.999531018                      0.840604027	3.999606779                         0.840604027	9.998515320
0.848993289	6.999237923                        0.848993289	3.999569743                      0.848993289	3.999603708                         0.848993289	12.997273840
0.857382550	6.999255853                        0.857382550	4.999098214                      0.857382550	3.999593552                         0.857382550	14.993358355
0.865771812	6.999271281                        0.865771812	5.999137594                      0.865771812	3.999427468                         0.865771812	10.997105692
0.874161074	6.999284817                        0.874161074	9.997179457                      0.874161074	7.987838571                         0.874161074	9.997574161
0.882550336	6.999296879                        0.882550336	13.994172687                     0.882550336	7.997721908                         0.882550336	9.996316638
0.890939597	6.999307748                        0.890939597	10.997124608                     0.890939597	7.996875409                         0.890939597	7.998782278
0.899328859	6.999315407                        0.899328859	10.997105892                     0.899328859	7.994883319                         0.899328859	7.998824545
0.907718121	6.999326848                        0.907718121	6.999098578                      0.907718121	5.999119055                         0.907718121	7.998537691
0.916107383	6.999335303                        0.916107383	6.999084903                      0.916107383	5.999120387                         0.916107383	10.998088926
0.924496644	6.999342988                        0.924496644	6.999097110                      0.924496644	6.998585929                         0.924496644	10.998466736
0.932885906	6.999347763                        0.932885906	6.999098265                      0.932885906	6.998930134                         0.932885906	10.998779960
0.941275168	6.999325618                        0.941275168	12.992299148                     0.941275168	6.999037797                         0.941275168	12.998059336
0.949664430	6.999363965                        0.949664430	12.997073317                     0.949664430	6.999063543                         0.949664430	10.998655156
0.958053691	6.999370957                        0.958053691	10.998087333                     0.958053691	7.998414382                         0.958053691	10.998384736
0.966442953	6.999377213                        0.966442953	8.998679649                      0.966442953	7.998601141                         0.966442953	9.998973795
0.974832215	6.999383122                        0.974832215	8.998716107                      0.974832215	7.997961683                         0.974832215	9.998997019
0.983221477	6.999388760                        0.983221477	9.998568573                      0.983221477	5.999185179                         0.983221477	9.999016807
0.991610738	6.999394162                        0.991610738	9.998583676                      0.991610738	5.999217552                         0.991610738	9.999033468
1.000000000	6.999399344                        1.000000000	12.997953675                     1.000000000	5.999241199                         1.000000000	9.999047001


==> data/Fig-9.txt <==
#!% FIG. 9. Comparison of the calculated conductance at 0 K as functions 
#!% of the chemical potential for the 3×(3×3)+s ScN NW
#!% models: pristine BT 333 and TL model composed by 333vv
#!% as central conductor and pristine 333 as leads (333-333vv-333).

#!% 333                                               333-333vv-333
#!% \mu - E_{F}^{333}    G                          \mu - E_{F}^{333}    G 

   -1.500000000   35.993960428                       -1.500000000    8.137941609 
   -1.489919355   35.901986696                       -1.489919355    8.043368888
   -1.479838710   36.991236916                       -1.479838710    8.270879818
   -1.469758065   34.992208092                       -1.469758065    8.033462616
   -1.459677419   34.992736548                       -1.459677419    7.616764709
   -1.449596774   36.985650816                       -1.449596774    7.407799547
   -1.439516129   36.990433036                       -1.439516129    7.250433692
   -1.429435484   34.993064319                       -1.429435484    6.984302696
   -1.419354839   30.999294153                       -1.419354839    6.667943840
   -1.409274194   33.788299822                       -1.409274194    6.960608301
   -1.399193548   33.993989960                       -1.399193548    7.258115407
   -1.389112903   33.994224749                       -1.389112903    7.750629187
   -1.379032258   33.994116227                       -1.379032258    7.943165838
   -1.368951613   33.993410229                       -1.368951613    7.657693332
   -1.358870968   32.991747346                       -1.358870968    7.312319017
   -1.348790323   32.994206919                       -1.348790323    7.508076209
   -1.338709677   33.990237394                       -1.338709677    6.941067626
   -1.328629032   35.980986840                       -1.328629032    7.092015478
   -1.318548387   36.989496001                       -1.318548387    6.936493339
   -1.308467742   31.995209699                       -1.308467742    6.506719663
   -1.298387097   34.005834208                       -1.298387097    7.168165825
   -1.288306452   35.992992251                       -1.288306452    7.178569272
   -1.278225806   35.993018891                       -1.278225806    6.875893782
   -1.268145161   33.993430921                       -1.268145161    6.393832217
   -1.258064516   35.992645180                       -1.258064516    6.260897751
   -1.247983871   33.992650776                       -1.247983871    5.908835212
   -1.237903226   34.993031257                       -1.237903226    5.999387855
   -1.227822581   29.994009599                       -1.227822581    5.592690592
   -1.217741935   34.991735302                       -1.217741935    5.599099261
   -1.207661290   32.991450211                       -1.207661290    5.551078021
   -1.197580645   33.987368468                       -1.197580645    5.384654724
   -1.187500000   27.991227653                       -1.187500000    4.853349021
   -1.177419355   26.994810928                       -1.177419355    4.816116603
   -1.167338710   25.995332860                       -1.167338710    4.607441444
   -1.157258065   26.994998366                       -1.157258065    4.664507620
   -1.147177419   26.994870221                       -1.147177419    4.726182864
   -1.137096774   26.994852537                       -1.137096774    4.707025761
   -1.127016129   26.993377425                       -1.127016129    4.456262483
   -1.116935484   26.991817786                       -1.116935484    4.462881676
   -1.106854839   23.995696477                       -1.106854839    4.487856102
   -1.096774194   21.996465398                       -1.096774194    4.231514823
   -1.086693548   22.995772109                       -1.086693548    4.217596262
   -1.076612903   22.996338232                       -1.076612903    4.026194237
   -1.066532258   22.996279474                       -1.066532258    3.948886646
   -1.056451613   22.996254282                       -1.056451613    3.986659010
   -1.046370968   19.060664781                       -1.046370968    3.881390709
   -1.036290323   22.995930919                       -1.036290323    4.071966050
   -1.026209677   22.995324885                       -1.026209677    3.985232276
   -1.016129032   20.996679066                       -1.016129032    3.807726662
   -1.006048387   20.996697046                       -1.006048387    3.781232175
   -0.995967742   20.996654380                       -0.995967742    3.800709637
   -0.985887097   20.996586648                       -0.985887097    3.600734167
   -0.975806452   20.995790891                       -0.975806452    3.225426643
   -0.965725806   20.996365531                       -0.965725806    2.753642803
   -0.955645161   20.996020348                       -0.955645161    2.541578109
   -0.945564516   19.996565161                       -0.945564516    2.426047444
   -0.935483871   17.996614230                       -0.935483871    2.245087842
   -0.925403226   19.996070442                       -0.925403226    2.379949509
   -0.915322581   19.819950833                       -0.915322581    2.499595328
   -0.905241935   16.996702185                       -0.905241935    2.726706650
   -0.895161290   17.996319420                       -0.895161290    2.981534301
   -0.885080645   17.996062909                       -0.885080645    3.094056927
   -0.875000000   17.995362296                       -0.875000000    2.878124194
   -0.864919355   15.995130194                       -0.864919355    2.736406487
   -0.854838710   13.996983317                       -0.854838710    2.773342832
   -0.844758065   13.993454194                       -0.844758065    2.522479143
   -0.834677419   12.997296381                       -0.834677419    2.569577764
   -0.824596774   12.996354662                       -0.824596774    2.134062329
   -0.814516129   10.997710632                       -0.814516129    1.711266026
   -0.804435484    9.998737204                       -0.804435484    1.893940419
   -0.794354839    9.998742799                       -0.794354839    1.614351143
   -0.784274194    9.998760483                       -0.784274194    1.857228523
   -0.774193548    8.999012939                       -0.774193548    1.829707096
   -0.764112903    9.998749427                       -0.764112903    1.404893115
   -0.754032258    9.998750297                       -0.754032258    1.263352408
   -0.743951613    9.998739124                       -0.743951613    1.162620316
   -0.733870968    9.998722085                       -0.733870968    1.096722456
   -0.723790323    9.998697304                       -0.723790323    1.063721932
   -0.713709677    9.998661553                       -0.713709677    1.040776390
   -0.703629032    9.998611326                       -0.703629032    1.033011073
   -0.693548387    9.998514961                       -0.693548387    1.021824310
   -0.683467742    9.998145451                       -0.683467742    1.008638830
   -0.673387097    8.998804857                       -0.673387097    0.925911006
   -0.663306452    8.998766439                       -0.663306452    0.776577928
   -0.653225806    8.998713371                       -0.653225806    0.588598338
   -0.643145161    8.998631650                       -0.643145161    0.452081231
   -0.633064516    8.998466298                       -0.633064516    0.410025741
   -0.622983871    7.998833694                       -0.622983871    0.402377225
   -0.612903226    7.998734057                       -0.612903226    0.410751720
   -0.602822581    7.998552485                       -0.602822581    0.429933239
   -0.592741935    6.998992551                       -0.592741935    0.450882817
   -0.582661290    6.998941230                       -0.582661290    0.560748583
   -0.572580645    6.998878683                       -0.572580645    0.574846367
   -0.562500000    6.998789678                       -0.562500000    0.444799676
   -0.552419355    6.998647723                       -0.552419355    0.389697141
   -0.542338710    6.998353373                       -0.542338710    0.435516846
   -0.532258065    6.990696931                       -0.532258065    0.658064552
   -0.522177419    4.999081440                       -0.522177419    0.162850439
   -0.512096774    4.998868271                       -0.512096774    0.101433768
   -0.502016129    4.997662740                       -0.502016129    0.094413487
   -0.491935484    3.998943230                       -0.491935484    0.094203540
   -0.481854839    2.999730571                       -0.481854839    0.081094063
   -0.471774194    2.999729055                       -0.471774194    0.078174976
   -0.461693548    2.999727288                       -0.461693548    0.039348351
   -0.451612903    2.999725030                       -0.451612903    0.038117668
   -0.441532258    2.999722217                       -0.441532258    0.040677116
   -0.431451613    2.999718787                       -0.431451613    0.043946384
   -0.421370968    2.999714665                       -0.421370968    0.050684218
   -0.411290323    2.999709754                       -0.411290323    0.073176381
   -0.401209677    2.999703933                       -0.401209677    0.228383057
   -0.391129032    2.999697043                       -0.391129032    0.135931737
   -0.381048387    2.999688874                       -0.381048387    0.125547811
   -0.370967742    2.999679143                       -0.370967742    0.074430590
   -0.360887097    2.999667453                       -0.360887097    0.021041967
   -0.350806452    2.999653237                       -0.350806452    0.018013461
   -0.340725806    2.999635646                       -0.340725806    0.016695539
   -0.330645161    2.999613337                       -0.330645161    0.015551538
   -0.320564516    2.999584044                       -0.320564516    0.014396774
   -0.310483871    2.999543543                       -0.310483871    0.013199057
   -0.300403226    2.999482759                       -0.300403226    0.011946976
   -0.290322581    2.999376971                       -0.290322581    0.010618740
   -0.280241935    2.999114932                       -0.280241935    0.009139500
   -0.270161290    0.999931481                       -0.270161290    0.006760939
   -0.260080645    0.999916309                       -0.260080645    0.005634134
   -0.250000000    0.999913686                       -0.250000000    0.004749582
   -0.239919355    0.999910856                       -0.239919355    0.003980208
   -0.229838710    0.999907661                       -0.229838710    0.003298327
   -0.219758065    0.999904000                       -0.219758065    0.002691000
   -0.209677419    0.999899751                       -0.209677419    0.002150449
   -0.199596774    0.999894748                       -0.199596774    0.001671484
   -0.189516129    0.999888750                       -0.189516129    0.001250652
   -0.179435484    0.999881395                       -0.179435484    0.000886037
   -0.169354839    0.999872107                       -0.169354839    0.000577460
   -0.159274194    0.999859895                       -0.159274194    0.000327072
   -0.149193548    0.999842880                       -0.149193548    0.000140467
   -0.139112903    0.999816901                       -0.139112903    0.000028221
   -0.129032258    0.999770011                       -0.129032258    0.000004635
   -0.118951613    0.999640493                       -0.118951613    0.000049572
   -0.108870968    0.000001753                       -0.108870968    0.000000187
   -0.098790323    0.000000072                       -0.098790323    0.000000028
   -0.088709677    0.000000019                       -0.088709677    0.000000003
   -0.078629032    0.000000008                       -0.078629032    0.000000001
   -0.068548387    0.000000004                       -0.068548387    0.000000001
   -0.058467742    0.000000002                       -0.058467742    0.000000000
   -0.048387097    0.000000002                       -0.048387097    0.000000000
   -0.038306452    0.000000001                       -0.038306452    0.000000000
   -0.028225806    0.000000001                       -0.028225806    0.000000000
   -0.018145161    0.000000001                       -0.018145161    0.000000000
   -0.008064516    0.000000000                       -0.008064516    0.000000000
    0.002016129    0.000000000                        0.002016129    0.000000000
    0.012096774    0.000000000                        0.012096774    0.000000000
    0.022177419    0.000000000                        0.022177419    0.000000000
    0.032258065    0.000000000                        0.032258065    0.000000000
    0.042338710    0.000000000                        0.042338710    0.000000000
    0.052419355    0.000000000                        0.052419355    0.000000000
    0.062500000    0.000000000                        0.062500000    0.000000000
    0.072580645    0.000000000                        0.072580645    0.000000000
    0.082661290    0.000000000                        0.082661290    0.000000000
    0.092741935    0.000000000                        0.092741935    0.000000000
    0.102822581    0.000000000                        0.102822581    0.000000000
    0.112903226    0.000000000                        0.112903226    0.000000000
    0.122983871    0.000000000                        0.122983871    0.000000000
    0.133064516    0.000000000                        0.133064516    0.000000000
    0.143145161    0.000000000                        0.143145161    0.000000000
    0.153225806    0.000000000                        0.153225806    0.000000000
    0.163306452    0.000000000                        0.163306452    0.000000000
    0.173387097    0.000000000                        0.173387097    0.000000001
    0.183467742    0.000000001                        0.183467742    0.000000001
    0.193548387    0.000000001                        0.193548387    0.000000002
    0.203629032    0.000000001                        0.203629032    0.000000008
    0.213709677    0.000000001                        0.213709677    0.001869540
    0.223790323    0.000000002                        0.223790323    0.000000010
    0.233870968    0.000000003                        0.233870968    0.000000004
    0.243951613    0.000000004                        0.243951613    0.000000003
    0.254032258    0.000000008                        0.254032258    0.000000004
    0.264112903    0.000000015                        0.264112903    0.000000008
    0.274193548    0.000000041                        0.274193548    0.000000025
    0.284274194    0.000000190                        0.284274194    0.000000578
    0.294354839    0.000031028                        0.294354839    0.000000390
    0.304435484    1.999227308                        0.304435484    0.010466095
    0.314516129    1.999473449                        0.314516129    0.007806391
    0.324596774    1.999576316                        0.324596774    0.006099434
    0.334677419    1.999636181                        0.334677419    0.030193433
    0.344758065    1.999676378                        0.344758065    0.106746135
    0.354838710    1.999705641                        0.354838710    0.117306147
    0.364919355    1.999728081                        0.364919355    0.132499978
    0.375000000    1.999745925                        0.375000000    0.162780799
    0.385080645    1.999760497                        0.385080645    0.166623309
    0.395161290    1.999772644                        0.395161290    0.137823685
    0.405241935    1.999782932                        0.405241935    0.108821200
    0.415322581    1.999791760                        0.415322581    0.090036399
    0.425403226    1.999799417                        0.425403226    0.078406038
    0.435483871    1.999806118                        0.435483871    0.072670327
    0.445564516    1.999812030                        0.445564516    0.081525048
    0.455645161    1.999817294                        0.455645161    0.112654436
    0.465725806    1.999822199                        0.465725806    0.140334429
    0.475806452    2.999206801                        0.475806452    0.911294688
    0.485887097    2.999542206                        0.485887097    0.855386604
    0.495967742    2.999614843                        0.495967742    1.102363979
    0.506048387    2.999651771                        0.506048387    1.144302777
    0.516129032    3.998758045                        0.516129032    1.086612128
    0.526209677    3.999216070                        0.526209677    0.825914483
    0.536290323    3.999177885                        0.536290323    0.666275674
    0.546370968    3.998971171                        0.546370968    0.692401976
    0.556451613    4.995028861                        0.556451613    0.638667970
    0.566532258    4.998658603                        0.566532258    0.740004298
    0.576612903    4.998921371                        0.576612903    0.823794085
    0.586693548    4.999050312                        0.586693548    0.877003516
    0.596774194    4.999131936                        0.596774194    0.890881437
    0.606854839    4.999190242                        0.606854839    0.561908030
    0.616935484    4.999234529                        0.616935484    0.325071704
    0.627016129    4.999267717                        0.627016129    0.229389797
    0.637096774    4.999301608                        0.637096774    0.213791120
    0.647177419    4.999327684                        0.647177419    0.233462498
    0.657258065    4.999350344                        0.657258065    0.314949036
    0.667338710    4.999370369                        0.667338710    0.553719915
    0.677419355    4.999229073                        0.677419355    0.577286852
    0.687500000    4.999404389                        0.687500000    0.385565014
    0.697580645    4.999419016                        0.697580645    0.320070534
    0.707661290    4.999432345                        0.707661290    0.317333916
    0.717741935    4.999444465                        0.717741935    0.359274552
    0.727822581    4.999455393                        0.727822581    0.497716603
    0.737903226    4.999466143                        0.737903226    1.402503241
    0.747983871    4.999475742                        0.747983871    1.372469221
    0.758064516    4.999484639                        0.758064516    1.434966434
    0.768145161    4.999492948                        0.768145161    0.932898415
    0.778225806    4.999501142                        0.778225806    0.804045174
    0.788306452    6.998264230                        0.788306452    1.263474219
    0.798387097    6.998908347                        0.798387097    1.313750168
    0.808467742    6.999055056                        0.808467742    1.222345391
    0.818548387    6.999129453                        0.818548387    1.133781438
    0.828629032    6.999176993                        0.828629032    1.061540464
    0.838709677    6.999211128                        0.838709677    1.541428887
    0.848790323    6.999237449                        0.848790323    1.295199316
    0.858870968    6.999258751                        0.858870968    1.219871880
    0.868951613    6.999276607                        0.868951613    0.743084969
    0.879032258    6.999291977                        0.879032258    0.646639901
    0.889112903    6.999305474                        0.889112903    0.673355921
    0.899193548    6.999314177                        0.899193548    0.765343290
    0.909274194    6.999328469                        0.909274194    0.903763471
    0.919354839    6.999338383                        0.919354839    1.115252623
    0.929435484    6.999346770                        0.929435484    1.443951757
    0.939516129    4.999795129                        0.939516129    1.710694777
    0.949596774    6.999363899                        0.949596774    1.985461485
    0.959677419    6.999372202                        0.959677419    1.878769326
    0.969758065    6.999379582                        0.969758065    1.762024594
    0.979838710    6.999386516                        0.979838710    1.708079906
    0.989919355    6.999393090                        0.989919355    1.749188364
    1.000000000    6.999399343                        1.000000000    1.876625943

